The Geometry of Transmission Zeros in Distance-Based Formations

This letter presents a geometric input-output analysis of distance-based formation control, focusing on the phenomenon of steady-state signal blocking between actuator and sensor pairs. We characterize steady-state multivariable transmission zeros, where fully excited rigid-body and deformational modes destructively interfere at the measured output. By analyzing the DC gain transfer matrix of the linearized closed-loop dynamics, we prove that for connected, flexible frameworks, structural transmission zeros are strictly non-generic; the configuration-dependent cross-coupling required to induce them occupies a proper algebraic set of measure zero. However, because extracting actionable sensor-placement rules from these complex algebraic varieties is analytically intractable, we restrict our focus to infinitesimally rigid formations. For these baselines, we prove that the absence of internal flexes forces the zero-transmission condition to collapse into an explicit affine hyperplane defined by the actuator and the global formation geometry, which we term the spatial locus of transmission zeros. Finally, we introduce the global transmission polygon--a convex polytope constructed from the intersection of these loci. This construct provides a direct geometric synthesis rule for robust sensor allocation, guaranteeing full-rank steady-state transmission against arbitrary single-node excitations.

==> svd_data_flex.csv <==
1e-06,0.0453540062745517,0.0351049116840715
1.03760501976691e-06,0.0453540062745516,0.0351049116840715
1.07662417704549e-06,0.0453540062745516,0.0351049116840715
1.11711065050482e-06,0.0453540062745516,0.0351049116840715
1.15911961859889e-06,0.0453540062745516,0.0351049116840714
1.20270833476851e-06,0.0453540062745516,0.0351049116840714
1.24793620547131e-06,0.0453540062745515,0.0351049116840714
1.2948648711459e-06,0.0453540062745515,0.0351049116840714
1.34355829022083e-06,0.0453540062745515,0.0351049116840714
1.39408282628258e-06,0.0453540062745514,0.0351049116840714
1.44650733852165e-06,0.0453540062745514,0.0351049116840713
1.50090327557974e-06,0.0453540062745513,0.0351049116840713
1.55734477292614e-06,0.0453540062745513,0.0351049116840713
1.61590875389592e-06,0.0453540062745513,0.0351049116840713
1.6766750345277e-06,0.0453540062745512,0.0351049116840712
1.7397264323438e-06,0.0453540062745511,0.0351049116840712
1.80514887922111e-06,0.0453540062745511,0.0351049116840712
1.87303153850644e-06,0.045354006274551,0.0351049116840711
1.94346692653602e-06,0.045354006274551,0.0351049116840711
2.01655103872475e-06,0.0453540062745509,0.035104911684071
2.09238348039698e-06,0.0453540062745508,0.035104911684071
2.17106760253727e-06,0.0453540062745507,0.0351049116840709
2.25271064264598e-06,0.0453540062745506,0.0351049116840709
2.33742387089182e-06,0.0453540062745505,0.0351049116840708
2.42532274176036e-06,0.0453540062745504,0.0351049116840708
2.51652705140539e-06,0.0453540062745503,0.0351049116840707
2.61116110091746e-06,0.0453540062745502,0.0351049116840706
2.70935386573205e-06,0.0453540062745501,0.0351049116840706
2.81123917140847e-06,0.0453540062745499,0.0351049116840705
2.91695587601879e-06,0.0453540062745497,0.0351049116840704
3.02664805939569e-06,0.0453540062745496,0.0351049116840703
3.14046521949675e-06,0.0453540062745494,0.0351049116840702
3.25856247615322e-06,0.0453540062745492,0.0351049116840701
3.38110078248068e-06,0.045354006274549,0.0351049116840699
3.50824714423979e-06,0.0453540062745488,0.0351049116840698
3.64017484744614e-06,0.0453540062745485,0.0351049116840697
3.77706369453936e-06,0.0453540062745483,0.0351049116840696
3.9191002494334e-06,0.045354006274548,0.0351049116840694
4.06647809178185e-06,0.0453540062745477,0.0351049116840692
4.21939808080502e-06,0.0453540062745474,0.035104911684069
4.37806862903817e-06,0.045354006274547,0.0351049116840688
4.54270598637404e-06,0.0453540062745467,0.0351049116840686
4.71353453478691e-06,0.0453540062745462,0.0351049116840684
4.89078709413959e-06,0.0453540062745458,0.0351049116840681
5.07470523949047e-06,0.0453540062745453,0.0351049116840678
5.26553963033275e-06,0.0453540062745448,0.0351049116840675
5.46355035221488e-06,0.0453540062745443,0.0351049116840672
5.66900727120743e-06,0.0453540062745437,0.0351049116840669
5.88219040169996e-06,0.0453540062745431,0.0351049116840665
6.10339028802862e-06,0.0453540062745424,0.0351049116840661
6.33290840045511e-06,0.0453540062745417,0.0351049116840657
6.57105754603627e-06,0.0453540062745409,0.0351049116840653
6.81816229494448e-06,0.04535400627454,0.0351049116840648
7.07455942281988e-06,0.0453540062745391,0.0351049116840642
7.34059836975721e-06,0.0453540062745381,0.0351049116840637
7.61664171655289e-06,0.0453540062745371,0.0351049116840631
7.90306567886135e-06,0.0453540062745359,0.0351049116840624
8.20026061993413e-06,0.0453540062745347,0.0351049116840617
8.50863158264058e-06,0.0453540062745334,0.0351049116840609
8.82859884149515e-06,0.045354006274532,0.0351049116840601
9.16059847544371e-06,0.0453540062745304,0.0351049116840592
9.50508296218951e-06,0.0453540062745288,0.0351049116840583
9.86252179486878e-06,0.045354006274527,0.0351049116840573
1.02334021219164e-05,0.0453540062745251,0.0351049116840561
1.06182294109938e-05,0.0453540062745231,0.035104911684055
1.10175281378839e-05,0.0453540062745208,0.0351049116840537
1.14318425012915e-05,0.0453540062745185,0.0351049116840523
1.18617371645248e-05,0.0453540062745159,0.0351049116840508
1.23077980250667e-05,0.0453540062745132,0.0351049116840492
1.27706330130864e-05,0.0453540062745101,0.0351049116840475
1.32508729199795e-05,0.045354006274507,0.0351049116840457
1.37491722580642e-05,0.0453540062745035,0.0351049116840437
1.42662101526074e-05,0.0453540062744998,0.0351049116840416
1.48026912673951e-05,0.0453540062744958,0.0351049116840392
1.5359346765109e-05,0.0453540062744915,0.0351049116840367
1.59369353038178e-05,0.0453540062744869,0.0351049116840341
1.65362440709418e-05,0.0453540062744819,0.0351049116840312
1.71580898561001e-05,0.0453540062744765,0.0351049116840281
1.78033201643011e-05,0.0453540062744707,0.0351049116840248
1.84728143709964e-05,0.0453540062744645,0.0351049116840212
1.91674849205681e-05,0.0453540062744578,0.0351049116840173
1.98882785698881e-05,0.0453540062744506,0.0351049116840131
2.06361776786386e-05,0.0453540062744429,0.0351049116840086
2.14122015481573e-05,0.0453540062744345,0.0351049116840038
2.22174078106288e-05,0.0453540062744255,0.0351049116839986
2.30528938705171e-05,0.0453540062744158,0.035104911683993
2.39197984002024e-05,0.0453540062744054,0.035104911683987
2.48193028918626e-05,0.0453540062743942,0.0351049116839805
2.5752633267712e-05,0.0453540062743821,0.0351049116839735
2.67210615507944e-05,0.0453540062743691,0.035104911683966
2.77259075986048e-05,0.045354006274355,0.0351049116839579
2.87685409019059e-05,0.04535400627434,0.0351049116839492
2.98503824511873e-05,0.0453540062743237,0.0351049116839399
3.09729066733141e-05,0.0453540062743062,0.0351049116839297
3.21376434410028e-05,0.0453540062742874,0.0351049116839189
3.33461801578636e-05,0.0453540062742672,0.0351049116839072
3.46001639218511e-05,0.0453540062742453,0.0351049116838946
3.59013037700707e-05,0.0453540062742218,0.035104911683881
3.72513730080021e-05,0.0453540062741965,0.0351049116838664
3.86522116263126e-05,0.0453540062741693,0.0351049116838507
4.0105728808555e-05,0.04535400627414,0.0351049116838337
4.16139055331671e-05,0.0453540062741084,0.0351049116838155
4.31787972733202e-05,0.0453540062740744,0.0351049116837959
4.48025367982949e-05,0.0453540062740379,0.0351049116837748
4.64873370802026e-05,0.0453540062739985,0.035104911683752
4.82354943100147e-05,0.0453540062739561,0.0351049116837275
5.00493910270095e-05,0.0453540062739104,0.0351049116837011
5.19314993659021e-05,0.0453540062738613,0.0351049116836727
5.38843844260822e-05,0.0453540062738083,0.0351049116836422
5.59107077675529e-05,0.0453540062737514,0.0351049116836092
5.80132310383338e-05,0.04535400627369,0.0351049116835738
6.01948197382727e-05,0.045354006273624,0.0351049116835357
6.24584471243962e-05,0.0453540062735529,0.0351049116834946
6.48071982631197e-05,0.0453540062734763,0.0351049116834504
6.72442742348425e-05,0.0453540062733939,0.0351049116834028
6.97729964966554e-05,0.0453540062733052,0.0351049116833515
7.23968114091088e-05,0.0453540062732096,0.0351049116832964
7.51192949332097e-05,0.0453540062731068,0.035104911683237
7.79441575040495e-05,0.045354006272996,0.035104911683173
8.08752490877046e-05,0.0453540062728768,0.0351049116831041
8.39165644283016e-05,0.0453540062727485,0.03510491168303
8.70722484923992e-05,0.0453540062726103,0.0351049116829502
9.03466021181053e-05,0.0453540062724615,0.0351049116828643
9.374408787663e-05,0.0453540062723013,0.0351049116827718
9.72693361542618e-05,0.0453540062721289,0.0351049116826721
0.000100927151463057,0.0453540062719432,0.0351049116825649
0.000104722518988843,0.0453540062717433,0.0351049116824495
0.00010866061138546,0.0453540062715281,0.0351049116823252
0.000112746795824495,0.0453540062712964,0.0351049116821913
0.000116986641310131,0.045354006271047,0.0351049116820472
0.000121385926269063,0.0453540062707784,0.0351049116818922
0.000125950646425836,0.0453540062704893,0.0351049116817252
0.000130687022974335,0.045354006270178,0.0351049116815454
0.000135601511056563,0.0453540062698428,0.0351049116813518
0.000140700808560268,0.045354006269482,0.0351049116811434
0.000145991865247398,0.0453540062690935,0.035104911680919
0.000151481892225835,0.0453540062686753,0.0351049116806774
0.000157178371777316,0.045354006268225,0.0351049116804173
0.000163089067554933,0.0453540062677402,0.0351049116801373
0.000169222035164104,0.0453540062672182,0.0351049116798358
0.000175585633141447,0.0453540062666563,0.0351049116795113
0.000182188534346517,0.0453540062660513,0.0351049116791619
0.000189039737781922,0.0453540062653999,0.0351049116787857
0.000196148580857943,0.0453540062646987,0.0351049116783806
0.000203524752118358,0.0453540062639437,0.0351049116779446
0.000211178304444824,0.0453540062631308,0.0351049116774751
0.000219119668757815,0.0453540062622557,0.0351049116769696
0.000227359668232772,0.0453540062613135,0.0351049116764254
0.000235909533050864,0.0453540062602991,0.0351049116758395
0.000244780915704444,0.045354006259207,0.0351049116752088
0.000253985906878073,0.0453540062580312,0.0351049116745297
0.00026353705192674,0.0453540062567653,0.0351049116737985
0.000273447367973758,0.0453540062554024,0.0351049116730113
0.000283730361651621,0.0453540062539351,0.0351049116721638
0.000294400047510003,0.0453540062523554,0.0351049116712514
0.000305470967115997,0.0453540062506546,0.0351049116702691
0.000316958208872612,0.0453540062488235,0.0351049116692115
0.000328877428582551,0.045354006246852,0.0351049116680728
0.000341244870785289,0.0453540062447296,0.0351049116668469
0.000354077390896527,0.0453540062424445,0.0351049116655271
0.000367392478180207,0.0453540062399843,0.0351049116641061
0.000381208279584389,0.0453540062373355,0.0351049116625763
0.00039554362447347,0.0453540062344838,0.0351049116609292
0.000410418050290471,0.0453540062314137,0.035104911659156
0.000425851829184341,0.0453540062281082,0.0351049116572468
0.000441865995638594,0.0453540062245495,0.0351049116551914
0.00045848237513891,0.0453540062207181,0.0351049116529785
0.000475723613918789,0.0453540062165932,0.035104911650596
0.000493613209823792,0.0453540062121521,0.035104911648031
0.000512175544336424,0.0453540062073708,0.0351049116452693
0.000531435915805324,0.0453540062022231,0.0351049116422962
0.00055142057392403,0.0453540061966809,0.0351049116390951
0.000572156755506325,0.0453540061907141,0.0351049116356489
0.000593672721606913,0.0453540061842901,0.0351049116319385
0.000615997796038017,0.0453540061773739,0.0351049116279438
0.000639162405334401,0.0453540061699277,0.0351049116236431
0.000663198120221268,0.045354006161911,0.0351049116190128
0.000688137698641567,0.0453540061532799,0.0351049116140277
0.00071401513040134,0.0453540061439876,0.0351049116086607
0.000740865683493957,0.0453540061339832,0.0351049116028824
0.000768725952166374,0.0453540061232122,0.0351049115966613
0.000797633906792927,0.0453540061116159,0.0351049115899636
0.000827628945624634,0.0453540060991311,0.0351049115827526
0.000858751948484517,0.0453540060856896,0.0351049115749891
0.000891045332482151,0.0453540060712182,0.0351049115666307
0.000924553109823357,0.045354006055638,0.0351049115576319
0.000959320947793824,0.0453540060388638,0.0351049115479436
0.000995396230998423,0.0453540060208044,0.0351049115375129
0.00103282812594103,0.0453540060013612,0.035104911526283
0.00107166764803286,0.0453540059804282,0.0351049115141925
0.0011119677311207,0.0453540059578912,0.0351049115011757
0.00115378329962966,0.0453540059336274,0.0351049114871614
0.00119717134341897,0.0453540059075043,0.0351049114720734
0.00124219099545262,0.0453540058793796,0.0351049114558292
0.00128890361239089,0.0453540058490998,0.0351049114383403
0.0013373728582125,0.0453540058164999,0.0351049114195113
0.00138766479098131,0.0453540057814021,0.0351049113992396
0.00143984795287601,0.0453540057436149,0.0351049113774146
0.00149399346360526,0.0453540057029322,0.0351049113539172
0.00155017511733577,0.0453540056591324,0.0351049113286194
0.00160846948326536,0.0453540056119763,0.0351049113013832
0.00166895600997802,0.0453540055612071,0.03510491127206
0.00173171713372335,0.0453540055065476,0.0351049112404899
0.00179683839076772,0.0453540054476999,0.0351049112065008
0.00186440853397049,0.045354005384343,0.0351049111699074
0.00193451965374405,0.0453540053161315,0.0351049111305099
0.00200726730356257,0.0453540052426933,0.0351049110880938
0.00208275063019052,0.045354005163628,0.0351049110424274
0.00216107250880838,0.0453540050785044,0.035104910993262
0.00224233968321985,0.0453540049868582,0.0351049109403292
0.00232666291133146,0.0453540048881898,0.0351049108833406
0.00241415711610302,0.0453540047819609,0.0351049108219852
0.0025049415421745,0.0453540046675924,0.0351049107559286
0.00259913991838293,0.0453540045444604,0.0351049106848104
0.00269688062639069,0.0453540044118936,0.0351049106082428
0.00279829687565512,0.0453540042691689,0.0351049105258083
0.00290352688497781,0.0453540041155081,0.0351049104370573
0.00301271407088116,0.0453540039500732,0.0351049103415059
0.0031260072430687,0.0453540037719619,0.0351049102386329
0.00324356080723581,0.045354003580203,0.0351049101278774
0.00336553497550709,0.0453540033737508,0.0351049100086353
0.00349209598478727,0.0453540031514793,0.0351049098802563
0.00362341632332315,0.0453540029121764,0.0351049097420405
0.00375967496578547,0.0453540026545372,0.035104909593234
0.00390105761719099,0.0453540023771566,0.0351049094330253
0.00404775696599732,0.0453540020785219,0.0351049092605407
0.00419997294671531,0.0453540017570046,0.0351049090748396
0.00435791301239703,0.0453540014108513,0.0351049088749094
0.0045217924173707,0.0453540010381743,0.0351049086596597
0.0046918345106078,0.0453540006369412,0.0351049084279166
0.00486827104012228,0.045354000204964,0.0351049081784164
0.00505134246881677,0.0453539997398869,0.0351049079097985
0.00524129830220606,0.0453539992391737,0.035104907620598
0.0054383974284648,0.0453539987000937,0.0351049073092377
0.00564290847126254,0.0453539981197072,0.0351049069740197
0.00585511015586724,0.045353997494849,0.0351049066131159
0.00607529168901607,0.0453539968221117,0.0351049062245581
0.00630375315307127,0.0453539960978264,0.0351049058062274
0.00654080591499825,0.0453539953180434,0.0351049053558426
0.00678677305072329,0.0453539944785103,0.0351049048709473
0.00704198978544929,0.0453539935746485,0.0351049043488974
0.0073068039505295,0.0453539926015293,0.0351049037868458
0.00758157645752211,0.0453539915538455,0.0351049031817275
0.00786668179007158,0.045353990425884,0.0351049025302426
0.00816250851428723,0.0453539892114934,0.0351049018288381
0.00846945980831459,0.0453539879040512,0.0351049010736892
0.00878795401182132,0.0453539864964274,0.0351049002606776
0.00911842519614657,0.0453539849809457,0.0351048993853698
0.00946132375589077,0.0453539833493416,0.0351048984429922
0.00981711702275219,0.0453539815927173,0.0351048974284058
0.0101862899024469,0.0453539797014934,0.0351048963360776
0.0105693455355799,0.0453539776653561,0.0351048951600508
0.0109668059833687,0.0453539754732018,0.0351048938939119
0.0113792129391531,0.0453539731130757,0.0351048925307563
0.0118071284666619,0.0453539705721072,0.0351048910631501
0.0122511357660412,0.0453539678364394,0.03510488948309
0.0127118399686903,0.0453539648911538,0.0351048877819592
0.0131898689619867,0.0453539617201886,0.0351048859504808
0.0136858742450252,0.0453539583062514,0.0351048839786671
0.0142005318165368,0.0453539546307247,0.0351048818557651
0.0147345430961983,0.0453539506735646,0.0351048795701977
0.0152886358805873,0.0453539464131913,0.035104877109501
0.0158635653350859,0.0453539418263714,0.0351048744602557
0.0164601150230855,0.0453539368880914,0.0351048716080147
0.0170790979738943,0.0453539315714211,0.0351048685372236
0.0177213577908036,0.045353925847367,0.0351048652311361
0.0183877698008233,0.0453539196847139,0.0351048616717232
0.0190792422476527,0.0453539130498547,0.035104857839574
0.0197967175295133,0.0453539059066074,0.0351048537137904
0.0205411734835306,0.0453538982160176,0.0351048492718732
0.0213136247184144,0.0453538899361461,0.0351048444895989
0.0221151239972549,0.0453538810218401,0.0351048393408882
0.0229467636723194,0.0453538714244874,0.0351048337976635
0.0238096771738036,0.0453538610917507,0.0351048278296958
0.0247050405545683,0.0453538499672827,0.0351048214044396
0.0256340740929651,0.0453538379904186,0.035104814486856
0.0265980439559376,0.0453538250958453,0.0351048070392214
0.0275982639246618,0.0453538112132456,0.0351047990209213
0.0286360971850812,0.0453537962669141,0.0351047903882298
0.0297129581857733,0.0453537801753451,0.0351047810940699
0.0308303145656828,0.0453537628507878,0.0351047710877582
0.0319896891543454,0.0453537441987677,0.0351047603147275
0.0331926620473319,0.0453537241175719,0.0351047487162294
0.0344408727597382,0.0453537024976942,0.0351047362290145
0.0357360224606579,0.0453536792212379,0.0351047227849868
0.0370798762916817,0.0453536541612735,0.035104708310833
0.0384742657725851,0.0453536271811459,0.0351046927276223
0.0399210912974805,0.0453535981337301,0.0351046759503762
0.041422324724839,0.0453535668606284,0.0351046578876052
0.042980012064908,0.0453535331913072,0.0351046384408098
0.044596276268191,0.045353496942167,0.0351046175039436
0.0462733201187869,0.0453534579155418,0.0351045949628349
0.0480134292365346,0.0453534158986209,0.0351045706945644
0.0498189751920517,0.0453533706622894,0.0351045445667949
0.051692418738916,0.0453533219598787,0.0351045164370495
0.0536363131673925,0.0453532695258221,0.0351044861519355
0.0556533077842765,0.0453532130742069,0.0351044535463075
0.0577461515235983,0.045353152297216,0.0351044184423672
0.0599176966931063,0.0453530868634504,0.0351043806486941
0.0621709028616383,0.0453530164161221,0.035104339959202
0.064508840892677,0.0453529405711103,0.0351042961520157
0.0669346971295867,0.045352858914867,0.0351042489882608
0.069451777738237,0.0453527710021642,0.0351041982107624
0.0720635132129306,0.0453526763536666,0.0351041435426428
0.074773463051776,0.0453525744533201,0.0351040846858121
0.0775853206078783,0.0453524647455395,0.0351040213193439
0.0805029181229597,0.0453523466321817,0.0351039530977255
0.0835302319502677,0.0453522194692859,0.0351038796489756
0.0866713879738922,0.0453520825635663,0.0351038005726162
0.0899306672318761,0.0453519351686348,0.0351037154374905
0.0933125117507824,0.0453517764809354,0.0351036237794133
0.0968215305996708,0.0453516056353673,0.0351035250986416
0.100462506171734,0.0453514217005741,0.0351034188571517
0.104240400702156,0.0453512236738712,0.0351033044757075
0.108160363031071,0.0453510104757868,0.035103181330705
0.112227735620851,0.0453507809441843,0.0351030487507752
0.116448061837269,0.0453505338279367,0.0351029060131268
0.120827093504478,0.0453502677801163,0.0351027523396096
0.125370798744092,0.0453499813506646,0.0351025868924762
0.130085370109057,0.0453496729785027,0.03510240876982
0.134977233023394,0.0453493409830376,0.0351022170006645
0.140053054539322,0.0453489835550221,0.0351020105396765
0.14531975242369,0.0453485987467145,0.0351017882614757
0.150784504586105,0.0453481844612895,0.0351015489545092
0.15645475886161,0.04534773844144,0.0351012913144581
0.162338243161228,0.0453472582571094,0.0351010139371398
0.168442976004232,0.0453467412922897,0.035100715310869
0.174777277446468,0.0453461847308122,0.0351003938082349
0.18134978041965,0.0453455855410567,0.0351000476772503
0.188169442497056,0.0453449404594958,0.035099675031826
0.195245558101686,0.0453442459729871,0.0350992738415179
0.202587771173502,0.0453434982997178,0.0350988419204921
0.210206088313016,0.0453426933687013,0.0350983769156487
0.218110892419152,0.0453418267977157,0.0350978762938404
0.226312956839953,0.0453408938695665,0.0350973373281176
0.234823460055428,0.0453398895065491,0.0350967570829256
0.243654000912547,0.0453388082429743,0.0350961323981755
0.25281661443315,0.0453376441956127,0.0350954598721027
0.262323788216312,0.0453363910319016,0.0350947358428229
0.272188479457518,0.0453350419357485,0.0350939563684857
0.282424132607844,0.0453335895707496,0.0350931172059215
0.293044697697214,0.0453320260406349,0.035092213787668
0.304064649346707,0.04533034284673,0.0350912411972545
0.315499006495809,0.0453285308422176,0.0350901941426129
0.327363352871525,0.0453265801829593,0.0350890669274776
0.339673858227221,0.0453244802746272,0.0350878534206195
0.352447300380159,0.0453222197158739,0.0350865470227583
0.365701088077749,0.0453197862372505,0.0350851406309751
0.379453284723694,0.0453171666355644,0.0350836266004439
0.393722632996348,0.0453143467033467,0.035081996703281
0.408528580392857,0.0453113111530738,0.0350802420843003
0.423891305733878,0.0453080435357711,0.0350783532134475
0.439831746665023,0.0453045261535923,0.0350763198346679
0.456371628192476,0.0453007399659515,0.0350741309109494
0.473533492291712,0.0452966644887501,0.035071774565259
0.491340728629637,0.0452922776862165,0.0350692380170788
0.509817606442043,0.0452875558548443,0.0350665075142195
0.528989307609816,0.0452824734988847,0.0350635682595763
0.548881960978968,0.0452770031968164,0.0350604043324617
0.569522677971283,0.0452711154581821,0.035056998604133
0.590939589534098,0.0452647785701485,0.035053332647102
0.613161884479577,0.0452579584331092,0.035049386637793
0.636219849265748,0.0452506183846182,0.0350451392520838
0.660144909273488,0.0452427190109027,0.0350405675532394
0.684969671635744,0.0452342179451715,0.0350356468717173
0.710727969677341,0.0452250696518999,0.0350303506762942
0.737454909025955,0.0452152251962388,0.0350246504359302
0.765186915457082,0.0452046319976643,0.0350185154717588
0.793961784538228,0.0451932335669575,0.0350119127985553
0.82381873313996,0.0451809692255754,0.0350048069550058
0.85479845288404,0.0451677738064593,0.0349971598220655
0.88694316560147,0.0451535773353079,0.0349889304286642
0.920296680876041,0.0451383046913395,0.0349800747439855
0.954904455751808,0.0451218752465702,0.0349705454555159
0.990813656685867,0.0451042024826482,0.0349602917320347
1.02807322383086,0.0450851935843151,0.0349492589706902
1.06673393773486,0.0450647490086096,0.0349373885272872
1.10684848854941,0.0450427620289943,0.0349246174288965
1.14847154784029,0.0450191182536742,0.034910878067888
1.19165984309856,0.0449936951174944,0.0348960978764868
1.23647223505371,0.0449663613469521,0.0348801989809625
1.28296979789415,0.0449369763980424,0.0348630978345798
1.33121590250431,0.0449053898668921,0.0348447048284748
1.38127630283201,0.0448714408734119,0.0348249238796693
1.43321922550357,0.0448349574185373,0.0348036519955084
1.48711546280895,0.0447957557160303,0.0347807788138984
1.54303846918356,0.0447536395002929,0.034756186118841
1.60106446131832,0.0447083993122052,0.0347297473309129
1.66127252203429,0.0446598117656539,0.0347013269725245
1.72374470806362,0.0446076387981818,0.0346707801080201
1.78856616188346,0.0445516269100622,0.0346379517589565
1.85582522775552,0.0444915063971107,0.0346026762952248
1.9256135721292,0.0444269905836893,0.034564776803067
1.99802630857255,0.0443577750636584,0.0345240644314962
2.07316212740123,0.044283536958486,0.0344803377191573
2.15112343018217,0.0442039342033607,0.0344333819042809
2.23201646929523,0.0441186048739601,0.0343829682210856
2.31595149274315,0.0440271665685243,0.0343288531867937
2.40304289440697,0.0439292158620603,0.0342707778843328
2.49340936995188,0.0438243278518642,0.0342084672468321
2.58717407859592,0.0437120558160744,0.0341416293511694
2.68446481096197,0.0435919310096432,0.0340699547291106
2.78541416324177,0.0434634626249093,0.0339931157059963
2.89015971790951,0.0433261379468194,0.0339107657784806
2.99884423123103,0.0431794227357261,0.0338225390445104
3.11161582782436,0.0430227618735134,0.0337280497005464
3.22862820253673,0.0428555803114527,0.0336268916229587
3.35004082991314,0.0426772843605727,0.0335186380525673
3.47601918154198,0.0424872633672712,0.0334028414034216
3.60673495157403,0.0422848918182363,0.0332790332190956
3.74236629072198,0.0420695319192747,0.0331467243019794
3.88309804905961,0.0418405366921233,0.0330054050432492
4.02912202795135,0.041597253631486,0.0328545459833251
4.18063724145576,0.0413390289610943,0.0326935986346612
4.33785018755899,0.041065212522217,0.0325219966005727
4.50097512960805,0.0407751633204104,0.0323391570254634
4.67023438832733,0.0404682557460588,0.0321444824132147
4.84585864481649,0.0401438864710746,0.0319373628516058
5.02808725494248,0.039801482007686,0.0317171786814312
5.21716857555434,0.0394405068952804,0.0314833036494845
5.41336030296538,0.0390604724575856,0.0312351085848049
5.6169298241638,0.0386609460449774,0.0309719656376161
5.82815458123084,0.0382415606454563,0.0306932531203035
6.04732244946264,0.0378020247130983,0.030398360989683
6.27473212971158,0.0373421320250915,0.0300866970097679
6.51069355548145,0.0368617713387132,0.0297576936342401
6.75552831533164,0.0363609355791286,0.0294108156476416
7.00957009116562,0.0358397302496923,0.0290455686034198
7.27316511300145,0.0352983807212145,0.0286615080943128
7.54667263084389,0.0347372380291183,0.0282582498843953
7.83046540430118,0.034156782792318,0.0278354809196894
8.12493021061405,0.0335576268709352,0.0273929712117447
8.43046837178897,0.0329405124085723,0.0269305865511004
8.74749630155442,0.0323063079662634,0.0264483019494089
9.07644607288536,0.0316560015563525,0.0259462156247548
9.41776600686952,0.0309906905300868,0.0254245632306578
9.771921283718,0.0303115684625848,0.0248837318857955
10.1393945767529,0.0296199094053316,0.0243242733959559
10.5206867102362,0.0289170501214902,0.023746915888873
10.9163173419361,0.0282043711537801,0.0231525729337023
11.3268256713615,0.0274832777597054,0.0225423491258783
11.7527711746295,0.0267551818423312,0.0219175411236325
12.1947343669674,0.0260214859709898,0.0212796332561522
12.6533175938894,0.0252835704079718,0.0206302870981614
13.1291458521247,0.0245427837451537,0.01997132480656
13.6228676414165,0.0238004373501677,0.0193047064959984
14.135155848354,0.0230578033907287,0.0186325024227493
14.6667086634397,0.0223161158222176,0.0179568611730088
15.2182505326439,0.0215765734510739,0.0172799753474897
15.7905331447418,0.0208403440618744,0.0166040463611917
16.3843364557798,0.0201085686225218,0.0159312499325454
17.0004697520672,0.0193823647330846,0.0152637036478539
17.6397727531405,0.018662828714229,0.0146034377027428
18.3031167562061,0.0179510359910012,0.0139523695952342
18.9914058236194,0.0172480396741562,0.0133122832215144
19.705578015018,0.0165548674452637,0.012684812538409
20.4466066657912,0.0158725169994747,0.0120714297238637
21.2155017136245,0.0152019503897271,0.0114734375933163
22.0133110749303,0.0145440876553118,0.0108919659118634
22.8411220730383,0.0138998001172383,0.0103279711709387
23.7000629200933,0.0132699036946903,0.00978223936368729
24.5913042546805,0.0126551525517322,0.00925539128575942
25.5160607372719,0.0120562333298222,0.00874788989979875
26.4755927056707,0.0114737601657103,0.00826004932623291
27.4712078927081,0.0109082706399727,0.00779204505549318
28.5042632085344,0.0103602227511134,0.00734392501421845
29.5761665899326,0.00982999296508748,0.00691562115801476
30.6883789191765,0.00931787535073213,0.0065069613042814
31.8424160150466,0.00882408177798326,0.00611768095925526
33.0398506987186,0.0083487431277315,0.00574743493283706
34.2823149373397,0.0078919114394656,0.00539580857222963
35.5715020682139,0.00745356290515777,0.0050623284803873
36.9091691066277,0.00703360160485773,0.00474647261733742
38.2971391404628,0.00663186387085632,0.00444767971131038
39.737303814856,0.00624812316271695,0.00416535793214615
41.2316259102975,0.00588209533457702,0.00389889280158367
42.7821420176761,0.00553344417848542,0.00364765433383704
44.3909653139217,0.00520178713271235,0.00341100341545101
46.060288442024,0.00488670105146655,0.00318829744600697
47.7923864993559,0.00458772794178242,0.00297889527106779
49.5896201383721,0.00430438058399441,0.00278216144608444
51.4544387839092,0.00403614796371194,0.00259746987513618
53.3893839714735,0.00378250045509101,0.00242420687163926
55.397092811064,0.00354289470705985,0.00226177368982956
57.4803015812535,0.00331677819564437,0.00210958857618064
59.6418494584246,0.00310359341636783,0.00196708838921635
61.8846823862438,0.00290278170064555,0.00183372983464885
64.2118570906476,0.00271378664900631,0.00170899036062285
66.6265452458115,0.00253605718175076,0.00159236875525297
69.1320377967813,0.00236905021426543,0.0014833854857532
71.7317494446561,0.00221223296965513,0.00138158281540175
74.4292233004376,0.00206508494568189,0.00128652473146197
77.2281357138864,0.0019270995562785,0.00119779671407234
80.1323012839689,0.00179778547023301,0.00111500537308816
83.1456780577206,0.00167666767112518,0.00103777797695084
86.2723729246145,0.00156328826334816,0.000965761894911407
89.516647213783,0.00145720704918362,0.000898623971364816
92.882922501725,0.00135800190152496,0.000836049848673525
96.3757866384109,0.00126526895606463,0.000777743252678636
100,0.001178622645672,0.000723425253114174


==> svd_data_flex_bu.csv <==
1e-06,0.313208027685225,0.0352309181630638
1.03760501976691e-06,0.313208027685225,0.0352309181630635
1.07662417704549e-06,0.313208027685225,0.0352309181630632
1.11711065050482e-06,0.313208027685225,0.0352309181630628
1.15911961859889e-06,0.313208027685225,0.0352309181630624
1.20270833476851e-06,0.313208027685225,0.0352309181630619
1.24793620547131e-06,0.313208027685225,0.0352309181630616
1.2948648711459e-06,0.313208027685225,0.035230918163061
1.34355829022083e-06,0.313208027685225,0.0352309181630604
1.39408282628258e-06,0.313208027685225,0.0352309181630599
1.44650733852165e-06,0.313208027685225,0.0352309181630593
1.50090327557974e-06,0.313208027685225,0.0352309181630586
1.55734477292614e-06,0.313208027685225,0.0352309181630579
1.61590875389592e-06,0.313208027685225,0.0352309181630571
1.6766750345277e-06,0.313208027685225,0.0352309181630562
1.7397264323438e-06,0.313208027685225,0.0352309181630553
1.80514887922111e-06,0.313208027685225,0.0352309181630543
1.87303153850644e-06,0.313208027685225,0.0352309181630533
1.94346692653602e-06,0.313208027685225,0.0352309181630522
2.01655103872475e-06,0.313208027685225,0.035230918163051
2.09238348039698e-06,0.313208027685225,0.0352309181630496
2.17106760253727e-06,0.313208027685225,0.0352309181630482
2.25271064264598e-06,0.313208027685225,0.0352309181630467
2.33742387089182e-06,0.313208027685225,0.035230918163045
2.42532274176036e-06,0.313208027685225,0.0352309181630433
2.51652705140539e-06,0.313208027685225,0.0352309181630414
2.61116110091746e-06,0.313208027685225,0.0352309181630393
2.70935386573205e-06,0.313208027685225,0.0352309181630371
2.81123917140847e-06,0.313208027685225,0.0352309181630347
2.91695587601879e-06,0.313208027685225,0.0352309181630322
3.02664805939569e-06,0.313208027685225,0.0352309181630294
3.14046521949675e-06,0.313208027685225,0.0352309181630265
3.25856247615322e-06,0.313208027685225,0.0352309181630233
3.38110078248068e-06,0.313208027685225,0.0352309181630199
3.50824714423979e-06,0.313208027685225,0.0352309181630162
3.64017484744614e-06,0.313208027685225,0.0352309181630122
3.77706369453936e-06,0.313208027685225,0.0352309181630079
3.9191002494334e-06,0.313208027685225,0.0352309181630033
4.06647809178185e-06,0.313208027685225,0.0352309181629983
4.21939808080502e-06,0.313208027685225,0.035230918162993
4.37806862903817e-06,0.313208027685225,0.0352309181629872
4.54270598637404e-06,0.313208027685225,0.0352309181629811
4.71353453478691e-06,0.313208027685225,0.0352309181629744
4.89078709413959e-06,0.313208027685225,0.0352309181629672
5.07470523949047e-06,0.313208027685225,0.0352309181629594
5.26553963033275e-06,0.313208027685225,0.0352309181629511
5.46355035221488e-06,0.313208027685225,0.0352309181629422
5.66900727120743e-06,0.313208027685225,0.0352309181629325
5.88219040169996e-06,0.313208027685225,0.0352309181629222
6.10339028802862e-06,0.313208027685225,0.035230918162911
6.33290840045511e-06,0.313208027685224,0.035230918162899
6.57105754603627e-06,0.313208027685224,0.035230918162886
6.81816229494448e-06,0.313208027685224,0.035230918162872
7.07455942281988e-06,0.313208027685224,0.035230918162857
7.34059836975721e-06,0.313208027685224,0.0352309181628408
7.61664171655289e-06,0.313208027685224,0.0352309181628234
7.90306567886135e-06,0.313208027685224,0.0352309181628046
8.20026061993413e-06,0.313208027685224,0.0352309181627845
8.50863158264058e-06,0.313208027685224,0.0352309181627627
8.82859884149515e-06,0.313208027685224,0.0352309181627393
9.16059847544371e-06,0.313208027685224,0.0352309181627141
9.50508296218951e-06,0.313208027685224,0.035230918162687
9.86252179486878e-06,0.313208027685224,0.0352309181626579
1.02334021219164e-05,0.313208027685224,0.0352309181626264
1.06182294109938e-05,0.313208027685223,0.0352309181625926
1.10175281378839e-05,0.313208027685223,0.0352309181625562
1.14318425012915e-05,0.313208027685223,0.0352309181625169
1.18617371645248e-05,0.313208027685223,0.0352309181624747
1.23077980250667e-05,0.313208027685223,0.0352309181624292
1.27706330130864e-05,0.313208027685223,0.0352309181623803
1.32508729199795e-05,0.313208027685223,0.0352309181623275
1.37491722580642e-05,0.313208027685222,0.0352309181622708
1.42662101526074e-05,0.313208027685222,0.0352309181622097
1.48026912673951e-05,0.313208027685222,0.035230918162144
1.5359346765109e-05,0.313208027685222,0.0352309181620731
1.59369353038178e-05,0.313208027685222,0.0352309181619969
1.65362440709418e-05,0.313208027685221,0.0352309181619148
1.71580898561001e-05,0.313208027685221,0.0352309181618264
1.78033201643011e-05,0.313208027685221,0.0352309181617313
1.84728143709964e-05,0.31320802768522,0.0352309181616289
1.91674849205681e-05,0.31320802768522,0.0352309181615186
1.98882785698881e-05,0.31320802768522,0.0352309181613999
2.06361776786386e-05,0.313208027685219,0.035230918161272
2.14122015481573e-05,0.313208027685219,0.0352309181611345
2.22174078106288e-05,0.313208027685218,0.0352309181609862
2.30528938705171e-05,0.313208027685218,0.0352309181608267
2.39197984002024e-05,0.313208027685217,0.035230918160655
2.48193028918626e-05,0.313208027685216,0.0352309181604701
2.5752633267712e-05,0.313208027685216,0.035230918160271
2.67210615507944e-05,0.313208027685215,0.0352309181600566
2.77259075986048e-05,0.313208027685214,0.0352309181598259
2.87685409019059e-05,0.313208027685214,0.0352309181595775
2.98503824511873e-05,0.313208027685213,0.03523091815931
3.09729066733141e-05,0.313208027685212,0.0352309181590221
3.21376434410028e-05,0.313208027685211,0.0352309181587121
3.33461801578636e-05,0.31320802768521,0.0352309181583783
3.46001639218511e-05,0.313208027685209,0.0352309181580189
3.59013037700707e-05,0.313208027685207,0.0352309181576321
3.72513730080021e-05,0.313208027685206,0.0352309181572155
3.86522116263126e-05,0.313208027685204,0.0352309181567671
4.0105728808555e-05,0.313208027685203,0.0352309181562843
4.16139055331671e-05,0.313208027685201,0.0352309181557644
4.31787972733202e-05,0.313208027685199,0.0352309181552048
4.48025367982949e-05,0.313208027685197,0.0352309181546023
4.64873370802026e-05,0.313208027685195,0.0352309181539536
4.82354943100147e-05,0.313208027685193,0.0352309181532552
5.00493910270095e-05,0.31320802768519,0.0352309181525033
5.19314993659021e-05,0.313208027685188,0.0352309181516938
5.38843844260822e-05,0.313208027685185,0.0352309181508222
5.59107077675529e-05,0.313208027685182,0.0352309181498839
5.80132310383338e-05,0.313208027685178,0.0352309181488737
6.01948197382727e-05,0.313208027685175,0.0352309181477861
6.24584471243962e-05,0.313208027685171,0.0352309181466151
6.48071982631197e-05,0.313208027685167,0.0352309181453544
6.72442742348425e-05,0.313208027685162,0.0352309181439971
6.97729964966554e-05,0.313208027685157,0.0352309181425358
7.23968114091088e-05,0.313208027685152,0.0352309181409626
7.51192949332097e-05,0.313208027685147,0.0352309181392688
7.79441575040495e-05,0.31320802768514,0.0352309181374451
8.08752490877046e-05,0.313208027685134,0.0352309181354818
8.39165644283016e-05,0.313208027685127,0.035230918133368
8.70722484923992e-05,0.31320802768512,0.0352309181310923
9.03466021181053e-05,0.313208027685111,0.0352309181286421
9.374408787663e-05,0.313208027685103,0.0352309181260043
9.72693361542618e-05,0.313208027685093,0.0352309181231644
0.000100927151463057,0.313208027685083,0.0352309181201068
0.000104722518988843,0.313208027685072,0.0352309181168149
0.00010866061138546,0.313208027685061,0.0352309181132707
0.000112746795824495,0.313208027685048,0.0352309181094551
0.000116986641310131,0.313208027685035,0.0352309181053471
0.000121385926269063,0.31320802768502,0.0352309181009242
0.000125950646425836,0.313208027685004,0.0352309180961625
0.000130687022974335,0.313208027684987,0.0352309180910359
0.000135601511056563,0.313208027684969,0.0352309180855165
0.000140700808560268,0.313208027684949,0.0352309180795741
0.000145991865247398,0.313208027684928,0.0352309180731765
0.000151481892225835,0.313208027684906,0.0352309180662886
0.000157178371777316,0.313208027684881,0.035230918058873
0.000163089067554933,0.313208027684855,0.0352309180508891
0.000169222035164104,0.313208027684826,0.0352309180422934
0.000175585633141447,0.313208027684796,0.0352309180330392
0.000182188534346517,0.313208027684763,0.0352309180230759
0.000189039737781922,0.313208027684728,0.0352309180123491
0.000196148580857943,0.313208027684689,0.0352309180008003
0.000203524752118358,0.313208027684648,0.0352309179883667
0.000211178304444824,0.313208027684604,0.0352309179749804
0.000219119668757815,0.313208027684557,0.0352309179605683
0.000227359668232772,0.313208027684505,0.0352309179450519
0.000235909533050864,0.31320802768445,0.0352309179283466
0.000244780915704444,0.313208027684391,0.0352309179103612
0.000253985906878073,0.313208027684327,0.0352309178909978
0.00026353705192674,0.313208027684258,0.0352309178701506
0.000273447367973758,0.313208027684184,0.0352309178477061
0.000283730361651621,0.313208027684104,0.0352309178235418
0.000294400047510003,0.313208027684018,0.0352309177975259
0.000305470967115997,0.313208027683926,0.0352309177695165
0.000316958208872612,0.313208027683826,0.0352309177393609
0.000328877428582551,0.313208027683719,0.0352309177068946
0.000341244870785289,0.313208027683604,0.0352309176719407
0.000354077390896527,0.313208027683479,0.0352309176343085
0.000367392478180207,0.313208027683346,0.0352309175937927
0.000381208279584389,0.313208027683201,0.0352309175501724
0.00039554362447347,0.313208027683047,0.0352309175032098
0.000410418050290471,0.313208027682879,0.0352309174526487
0.000425851829184341,0.3132080276827,0.0352309173982135
0.000441865995638594,0.313208027682506,0.0352309173396071
0.00045848237513891,0.313208027682298,0.0352309172765101
0.000475723613918789,0.313208027682074,0.0352309172085783
0.000493613209823792,0.313208027681832,0.0352309171354413
0.000512175544336424,0.313208027681572,0.0352309170567003
0.000531435915805324,0.313208027681292,0.0352309169719258
0.00055142057392403,0.313208027680991,0.0352309168806555
0.000572156755506325,0.313208027680667,0.0352309167823916
0.000593672721606913,0.313208027680317,0.0352309166765984
0.000615997796038017,0.313208027679941,0.035230916562699
0.000639162405334401,0.313208027679536,0.035230916440072
0.000663198120221268,0.313208027679101,0.0352309163080488
0.000688137698641567,0.313208027678631,0.0352309161659096
0.00071401513040134,0.313208027678126,0.035230916012879
0.000740865683493957,0.313208027677582,0.0352309158481225
0.000768725952166374,0.313208027676997,0.0352309156707417
0.000797633906792927,0.313208027676366,0.0352309154797693
0.000827628945624634,0.313208027675687,0.0352309152741638
0.000858751948484517,0.313208027674956,0.0352309150528039
0.000891045332482151,0.313208027674169,0.0352309148144825
0.000924553109823357,0.313208027673322,0.0352309145578999
0.000959320947793824,0.31320802767241,0.0352309142816569
0.000995396230998423,0.313208027671428,0.035230913984247
0.00103282812594103,0.313208027670371,0.0352309136640484
0.00107166764803286,0.313208027669233,0.0352309133193148
0.0011119677311207,0.313208027668008,0.0352309129481662
0.00115378329962966,0.313208027666688,0.0352309125485788
0.00119717134341897,0.313208027665268,0.0352309121183733
0.00124219099545262,0.313208027663739,0.0352309116552036
0.00128890361239089,0.313208027662093,0.035230911156544
0.0013373728582125,0.31320802766032,0.0352309106196751
0.00138766479098131,0.313208027658412,0.0352309100416691
0.00143984795287601,0.313208027656357,0.0352309094193738
0.00149399346360526,0.313208027654145,0.0352309087493957
0.00155017511733577,0.313208027651764,0.0352309080280811
0.00160846948326536,0.3132080276492,0.0352309072514965
0.00166895600997802,0.31320802764644,0.0352309064154067
0.00173171713372335,0.313208027643468,0.0352309055152523
0.00179683839076772,0.313208027640268,0.0352309045461245
0.00186440853397049,0.313208027636824,0.0352309035027381
0.00193451965374405,0.313208027633115,0.0352309023794032
0.00200726730356257,0.313208027629122,0.0352309011699938
0.00208275063019052,0.313208027624824,0.0352308998679146
0.00216107250880838,0.313208027620196,0.0352308984660648
0.00224233968321985,0.313208027615213,0.0352308969567996
0.00232666291133146,0.313208027609848,0.0352308953318884
0.00241415711610302,0.313208027604073,0.03523089358247
0.0025049415421745,0.313208027597855,0.0352308916990042
0.00259913991838293,0.313208027591161,0.0352308896712198
0.00269688062639069,0.313208027583954,0.0352308874880584
0.00279829687565512,0.313208027576194,0.0352308851376146
0.00290352688497781,0.31320802756784,0.0352308826070705
0.00301271407088116,0.313208027558846,0.0352308798826263
0.0031260072430687,0.313208027549163,0.0352308769494245
0.00324356080723581,0.313208027538739,0.0352308737914694
0.00336553497550709,0.313208027527515,0.0352308703915397
0.00349209598478727,0.313208027515432,0.0352308667310943
0.00362341632332315,0.313208027502423,0.0352308627901716
0.00375967496578547,0.313208027488417,0.0352308585472807
0.00390105761719099,0.313208027473339,0.0352308539792835
0.00404775696599732,0.313208027457105,0.0352308490612695
0.00419997294671531,0.313208027439628,0.0352308437664191
0.00435791301239703,0.313208027420812,0.0352308380658582
0.0045217924173707,0.313208027400554,0.0352308319284996
0.0046918345106078,0.313208027378745,0.0352308253208751
0.00486827104012228,0.313208027355265,0.0352308182069511
0.00505134246881677,0.313208027329987,0.0352308105479338
0.00524129830220606,0.313208027302773,0.0352308023020566
0.0054383974284648,0.313208027273474,0.0352307934243529
0.00564290847126254,0.313208027241932,0.0352307838664106
0.00585511015586724,0.313208027207973,0.0352307735761082
0.00607529168901607,0.313208027171414,0.0352307624973307
0.00630375315307127,0.313208027132055,0.0352307505696636
0.00654080591499825,0.313208027089683,0.0352307377280635
0.00678677305072329,0.313208027044065,0.0352307239025033
0.00704198978544929,0.313208026994955,0.0352307090175905
0.0073068039505295,0.313208026942084,0.0352306929921564
0.00758157645752211,0.313208026885166,0.0352306757388129
0.00786668179007158,0.31320802682389,0.0352306571634769
0.00816250851428723,0.313208026757923,0.0352306371648566
0.00846945980831459,0.313208026686907,0.0352306156338994
0.00878795401182132,0.313208026610455,0.0352305924531981
0.00911842519614657,0.313208026528152,0.0352305674963499
0.00946132375589077,0.313208026439551,0.0352305406272678
0.00981711702275219,0.31320802634417,0.0352305116994386
0.0101862899024469,0.313208026241491,0.0352304805551243
0.0105693455355799,0.313208026130958,0.0352304470245024
0.0109668059833687,0.313208026011969,0.0352304109247398
0.0113792129391531,0.313208025883879,0.0352303720589966
0.0118071284666619,0.313208025745995,0.0352303302153531
0.0122511357660412,0.313208025597567,0.0352302851656549
0.0127118399686903,0.313208025437793,0.0352302366642694
0.0131898689619867,0.313208025265806,0.035230184446747
0.0136858742450252,0.313208025080676,0.0352301282283803
0.0142005318165368,0.313208024881402,0.0352300677026526
0.0147345430961983,0.313208024666905,0.0352300025395675
0.0152886358805873,0.313208024436028,0.0352299323838514
0.0158635653350859,0.313208024187523,0.0352298568530173
0.0164601150230855,0.31320802392005,0.0352297755352819
0.0170790979738943,0.313208023632168,0.0352296879873219
0.0177213577908036,0.313208023322326,0.0352295937318598
0.0183877698008233,0.313208022988857,0.035229492255064
0.0190792422476527,0.313208022629969,0.0352293830037513
0.0197967175295133,0.313208022243735,0.0352292653823741
0.0205411734835306,0.313208021828085,0.0352291387497783
0.0213136247184144,0.313208021380793,0.0352290024157132
0.0221151239972549,0.313208020899467,0.0352288556370739
0.0229467636723194,0.313208020381538,0.0352286976138578
0.0238096771738036,0.313208019824245,0.0352285274848108
0.0247050405545683,0.313208019224623,0.0352283443227422
0.0256340740929651,0.313208018579488,0.0352281471294807
0.0265980439559376,0.313208017885421,0.035227934830447
0.0275982639246618,0.313208017138754,0.0352277062688095
0.0286360971850812,0.313208016335547,0.0352274601991972
0.0297129581857733,0.313208015471576,0.0352271952809303
0.0308303145656828,0.313208014542308,0.0352269100707369
0.0319896891543454,0.313208013542886,0.035226603014913
0.0331926620473319,0.313208012468099,0.0352262724408856
0.0344408727597382,0.313208011312366,0.0352259165481342
0.0357360224606579,0.313208010069709,0.03522553339842
0.0370798762916817,0.313208008733728,0.0352251209052725
0.0384742657725851,0.313208007297572,0.0352246768226766
0.0399210912974805,0.313208005753915,0.0352241987329001
0.041422324724839,0.313208004094923,0.0352236840333962
0.042980012064908,0.313208002312228,0.0352231299227134
0.044596276268191,0.313208000396894,0.0352225333853352
0.0462733201187869,0.313207998339388,0.0352218911753728
0.0480134292365346,0.313207996129544,0.0352211997990219
0.0498189751920517,0.313207993756536,0.0352204554956931
0.051692418738916,0.31320799120884,0.0352196542177173
0.0536363131673925,0.313207988474207,0.0352187916085182
0.0556533077842765,0.313207985539628,0.0352178629791397
0.0577461515235983,0.313207982391307,0.0352168632830065
0.0599176966931063,0.313207979014632,0.0352157870887864
0.0621709028616383,0.313207975394154,0.0352146285512156
0.064508840892677,0.313207971513563,0.0352133813797365
0.0669346971295867,0.313207967355677,0.0352120388047897
0.069451777738237,0.313207962902432,0.0352105935415876
0.0720635132129306,0.313207958134887,0.0352090377511878
0.074773463051776,0.313207953033234,0.0352073629986715
0.0775853206078783,0.313207947576825,0.0352055602082184
0.0805029181229597,0.313207941744215,0.0352036196148564
0.0835302319502677,0.313207935513226,0.0352015307126505
0.0866713879738922,0.313207928861034,0.0351992821990775
0.0899306672318761,0.313207921764285,0.0351968619153218
0.0933125117507824,0.313207914199247,0.035194256782205
0.0968215305996708,0.313207906142008,0.0351914527314515
0.100462506171734,0.313207897568715,0.0351884346319678
0.104240400702156,0.31320788845588,0.0351851862107985
0.108160363031071,0.313207878780754,0.0351816899684034
0.112227735620851,0.313207868521778,0.0351779270878781
0.116448061837269,0.313207857659147,0.0351738773377216
0.120827093504478,0.313207846175466,0.0351695189677376
0.125370798744092,0.313207834056562,0.0351648285976303
0.130085370109057,0.313207821292442,0.0351597810978433
0.134977233023394,0.313207807878438,0.0351543494621649
0.140053054539322,0.313207793816568,0.0351485046716102
0.14531975242369,0.313207779117152,0.0351422155490702
0.150784504586105,0.313207763800719,0.0351354486042064
0.15645475886161,0.313207747900259,0.0351281678680554
0.162338243161228,0.31320773146387,0.0351203347167999
0.168442976004232,0.313207714557873,0.0351119076841574
0.174777277446468,0.313207697270465,0.0351028422618383
0.18134978041965,0.313207679715992,0.0350930906875289
0.188169442497056,0.313207662039948,0.0350826017198731
0.195245558101686,0.313207644424819,0.0350713203999424
0.202587771173502,0.313207627096883,0.0350591877987205
0.210206088313016,0.313207610334145,0.0350461407501738
0.218110892419152,0.31320759447555,0.0350321115695343
0.226312956839953,0.313207579931702,0.0350170277565028
0.234823460055428,0.313207567197297,0.0350008116831721
0.243654000912547,0.313207556865526,0.0349833802665913
0.25281661443315,0.313207549644768,0.034964644626033
0.262323788216312,0.313207546377879,0.0349445097252047
0.272188479457518,0.313207548064492,0.0349228739998498
0.282424132607844,0.313207555886735,0.0348996289714302
0.293044697697214,0.313207571238886,0.0348746588478759
0.304064649346707,0.313207595761513,0.0348478401127203
0.315499006495809,0.313207631380727,0.0348190411043323
0.327363352871525,0.31320768035327,0.0347881215874094
0.339673858227221,0.313207745318234,0.0347549323194061
0.352447300380159,0.313207829356302,0.0347193146151582
0.365701088077749,0.313207936057519,0.0346810999136265
0.379453284723694,0.313208069598707,0.0346401093514155
0.393722632996348,0.313208234831756,0.034596153348554
0.408528580392857,0.313208437384159,0.0345490312129242
0.423891305733878,0.313208683773308,0.03449853077073
0.439831746665023,0.313208981536168,0.0344444280314661
0.456371628192476,0.313209339376159,0.0343864868970193
0.473533492291712,0.313209767329152,0.0343244589257569
0.491340728629637,0.313210276950696,0.0342580831637569
0.509817606442043,0.313210881526683,0.0341870860566612
0.528989307609816,0.31321159630981,0.0341111814569855
0.548881960978968,0.313212438784312,0.0340300707430496
0.569522677971283,0.313213428961514,0.0339434430669644
0.590939589534098,0.3132145897088,0.0338509757502804
0.613161884479577,0.31321594711462,0.0337523348468964
0.636219849265748,0.313217530892096,0.0336471758935795
0.660144909273488,0.313219374823684,0.0335351448688832
0.684969671635744,0.313221517249147,0.0334158793812585
0.710727969677341,0.313224001598814,0.0332890101066491
0.737454909025955,0.313226876973718,0.0331541624947259
0.765186915457082,0.313230198773664,0.0330109587610375
0.793961784538228,0.313234029373691,0.0328590201796234
0.82381873313996,0.313238438848565,0.0326979696869369
0.85479845288404,0.313243505744064,0.0325274348031858
0.88694316560147,0.313249317892745,0.0323470508713239
0.920296680876041,0.313255973270715,0.032156464606902
0.954904455751808,0.3132635808906,0.0319553379438096
0.990813656685867,0.313272261724551,0.0317433521516694
1.02807322383086,0.313282149649652,0.0315202121904252
1.06673393773486,0.313293392406621,0.0312856512566735
1.10684848854941,0.313306152561272,0.03103943546484
1.14847154784029,0.31332060845684,0.0307813685947343
1.19165984309856,0.313336955144047,0.0305112968258027
1.23647223505371,0.313355405274819,0.0302291133680444
1.28296979789415,0.313376189944773,0.0299347628906373
1.33121590250431,0.313399559469182,0.029628245642445
1.38127630283201,0.313425784076992,0.0293096211543389
1.43321922550357,0.313455154507737,0.0289790114122235
1.48711546280895,0.313487982496691,0.0286366033922841
1.54303846918356,0.313524601134491,0.0282826508566003
1.60106446131832,0.313565365088457,0.0279174753180908
1.66127252203429,0.313610650673927,0.0275414660986987
1.72374470806362,0.31366085576502,0.027155079423568
1.78856616188346,0.313716399535019,0.0267588365161675
1.85582522775552,0.313777722017018,0.0263533206841778
1.9256135721292,0.313845283475351,0.0259391734125359
1.99802630857255,0.31391956357743,0.0255170895072553
2.07316212740123,0.314001060353884,0.0250878113603352
2.15112343018217,0.314090288932215,0.0246521224310676
2.23201646929523,0.314187780025427,0.024210840061215
2.31595149274315,0.314294078152432,0.0237648077598944
2.40304289440697,0.31440973956137,0.0233148871077786
2.49340936995188,0.314535329820604,0.0228619494388994
2.58717407859592,0.314671421035198,0.0224068674616576
2.68446481096197,0.314818588639419,0.0219505069786786
2.78541416324177,0.314977407708616,0.021493718858206
2.89015971790951,0.315148448726985,0.0210373313983823
2.99884423123103,0.315332272741735,0.0205821432107584
3.11161582782436,0.315529425829384,0.0201289167315839
3.22862820253673,0.315740432796837,0.0196783724497908
3.35004082991314,0.315965790038974,0.019231183920008
3.47601918154198,0.316205957476175,0.0187879736082942
3.60673495157403,0.316461349500036,0.018349309598308
3.74236629072198,0.316732324863907,0.0179157031669287
3.88309804905961,0.317019175467284,0.0174876072213731
4.02912202795135,0.317322113999897,0.0170654155748723
4.18063724145576,0.317641260432848,0.0166494630251382
4.33785018755899,0.317976627370737,0.0162400261891324
4.50097512960805,0.318328104310253,0.0158373250389538
4.67023438832733,0.318695440887397,0.0154415250768027
4.84585864481649,0.319078229236837,0.0150527400817151
5.02808725494248,0.31947588563249,0.0146710353568672
5.21716857555434,0.319887631627308,0.0142964314034873
5.41336030296538,0.320312474961302,0.0139289079455903
5.6169298241638,0.320749190558495,0.0135684082287313
5.82815458123084,0.321196301983756,0.0132148435156637
6.04732244946264,0.321652063777259,0.0128680977021699
6.27473212971158,0.322114445124849,0.0125280319774269
6.51069355548145,0.322581115354463,0.0121944894551484
6.75552831533164,0.323049431768924,0.0118672997045058
7.00957009116562,0.323516430331514,0.0115462831135686
7.27316511300145,0.32397881971021,0.0112312550228237
7.54667263084389,0.32443297915771,0.010922029572271
7.83046540430118,0.324874960656259,0.0106184232126783
8.12493021061405,0.325300495688588,0.0103202578397366
8.43046837178897,0.325705006910079,0.0100273635189791
8.74749630155442,0.326083624894405,0.0097395807792037
9.07644607288536,0.326431210008598,0.00945676246251217
9.41776600686952,0.326742379347917,0.00917877512963084
9.771921283718,0.327011538530856,0.00890550002955527
10.1393945767529,0.327232918025645,0.00863683365239504
10.5206867102362,0.327400613557156,0.00837268789323085
10.9163173419361,0.327508630032555,0.00811298986250848
11.3268256713615,0.327550928329844,0.00785768138471664
11.7527711746295,0.327521474219359,0.00760671823163518
12.1947343669674,0.327414288636473,0.00736006913918518
12.6533175938894,0.327223498495187,0.00711771465784628
13.1291458521247,0.326943387226423,0.00687964588579717
13.6228676414165,0.326568444239673,0.00664586313153177
14.135155848354,0.326093412539606,0.00641637454892317
14.6667086634397,0.325513333776453,0.00619119478281458
15.2182505326439,0.324823590067051,0.00597034365750999
15.7905331447418,0.324019941988601,0.00575384493432421
16.3843364557798,0.323098562216689,0.00554172515793724
17.0004697520672,0.322056064350956,0.00533401260496242
17.6397727531405,0.320889526545061,0.00513073634213172
18.3031167562061,0.319596509632509,0.00493192539603294
18.9914058236194,0.318175069517686,0.00473760803156489
19.705578015018,0.316623763683946,0.00454781113232445
20.4466066657912,0.314941651759932,0.00436255967307084
21.2155017136245,0.313128290183461,0.00418187627225867
22.0133110749303,0.311183721110478,0.00400578081137641
22.8411220730383,0.309108455834896,0.0038342901074291
23.7000629200933,0.306903453112175,0.00366741762528965
24.5913042546805,0.3045700929121,0.00350517321771569
25.5160607372719,0.302110146259618,0.0033475628824752
26.4755927056707,0.299525741950285,0.00319458852811484
27.4712078927081,0.29681933104131,0.00304624774230727
28.5042632085344,0.293993650112171,0.0029025335592788
29.5761665899326,0.291051684352131,0.00276343422541633
30.6883789191765,0.287996631558288,0.00262893296463418
31.8424160150466,0.284831868111368,0.00249900774733372
33.0398506987186,0.281560917933532,0.00237363106869063
34.2823149373397,0.278187425322193,0.00225276974347523
35.5715020682139,0.274715132398309,0.0021363847255784
36.9091691066277,0.271147861711994,0.00202443096084765
38.2971391404628,0.267489504320626,0.0019168572817239
39.737303814856,0.263744013405541,0.00181360635153454
41.2316259102975,0.259915403235148,0.00171461466519209
42.7821420176761,0.256007753028438,0.0016198126115486
44.3909653139217,0.25202521503694,0.00152912460085322
46.060288442024,0.247972025958105,0.00144246925877235
47.7923864993559,0.243852520630189,0.00135975968635846
49.5896201383721,0.239671146847052,0.00128090378331908
51.4544387839092,0.235432480076819,0.0012058046300355
53.3893839714735,0.231141236874085,0.00113436092210423
55.397092811064,0.226802285840404,0.00106646744978791
57.4803015812535,0.22242065510834,0.00100201561371716
59.6418494584246,0.218001535493013,0.000940893967501025
61.8846823862438,0.213550278662231,0.00088298877758718
64.2118570906476,0.209072389910108,0.000828184590742938
66.6265452458115,0.204573515366701,0.00077636479987561
69.1320377967813,0.200059423724397,0.000727412199526751
71.7317494446561,0.195535982797791,0.000681209523207138
74.4292233004376,0.191009131446292,0.000637639955733668
77.2281357138864,0.186484847568067,0.000596587614823774
80.1323012839689,0.181969113013198,0.000557937997349714
83.1456780577206,0.177467876358789,0.000521578386801261
86.2723729246145,0.172987014537563,0.000487398219613707
89.516647213783,0.168532294315503,0.000455289409053019
92.882922501725,0.164109334576749,0.000425146626290551
96.3757866384109,0.159723570300659,0.000396867539125075
100,0.155380219013614,0.000370353009515702


==> svd_data_min_rig.csv <==
1e-06,0.251945554634324,4.19036265504056e-10
1.03760501976691e-06,0.251945554634324,4.34794132551391e-10
1.07662417704549e-06,0.251945554634324,4.51144574500523e-10
1.11711065050482e-06,0.251945554634323,4.68109875142357e-10
1.15911961859889e-06,0.251945554634323,4.8571315625017e-10
1.20270833476851e-06,0.251945554634322,5.03978409091994e-10
1.24793620547131e-06,0.251945554634322,5.22930527128004e-10
1.2948648711459e-06,0.251945554634321,5.42595339937373e-10
1.34355829022083e-06,0.25194555463432,5.62999648421152e-10
1.39408282628258e-06,0.25194555463432,5.84171261328789e-10
1.44650733852165e-06,0.251945554634319,6.06139033158325e-10
1.50090327557974e-06,0.251945554634318,6.28932903481735e-10
1.55734477292614e-06,0.251945554634317,6.52583937749219e-10
1.61590875389592e-06,0.251945554634316,6.77124369627855e-10
1.6766750345277e-06,0.251945554634315,7.02587644932367e-10
1.7397264323438e-06,0.251945554634314,7.29008467208019e-10
1.80514887922111e-06,0.251945554634313,7.56422845027631e-10
1.87303153850644e-06,0.251945554634312,7.84868141067046e-10
1.94346692653602e-06,0.25194555463431,8.14383123026285e-10
2.01655103872475e-06,0.251945554634309,8.45008016465526e-10
2.09238348039698e-06,0.251945554634307,8.76784559627911e-10
2.17106760253727e-06,0.251945554634305,9.09756060324038e-10
2.25271064264598e-06,0.251945554634303,9.43967454955588e-10
2.33742387089182e-06,0.251945554634301,9.79465369758526e-10
2.42532274176036e-06,0.251945554634299,1.01629818434929e-09
2.51652705140539e-06,0.251945554634297,1.05451609766081e-09
2.61116110091746e-06,0.251945554634294,1.09417119635788e-09
2.70935386573205e-06,0.251945554634291,1.13531752582528e-09
2.81123917140847e-06,0.251945554634289,1.17801116382567e-09
2.91695587601879e-06,0.251945554634285,1.22231029692698e-09
3.02664805939569e-06,0.251945554634282,1.26827529980422e-09
3.14046521949675e-06,0.251945554634278,1.31596881752323e-09
3.25856247615322e-06,0.251945554634274,1.36545585091883e-09
3.38110078248068e-06,0.25194555463427,1.41680384518347e-09
3.50824714423979e-06,0.251945554634265,1.47008278178741e-09
3.64017484744614e-06,0.251945554634261,1.5253652738555e-09
3.77706369453936e-06,0.251945554634255,1.58272666513064e-09
3.9191002494334e-06,0.25194555463425,1.64224513265846e-09
4.06647809178185e-06,0.251945554634243,1.70400179333418e-09
4.21939808080502e-06,0.251945554634237,1.76808081445539e-09
4.37806862903817e-06,0.25194555463423,1.83456952843243e-09
4.54270598637404e-06,0.251945554634222,1.9035585518129e-09
4.71353453478691e-06,0.251945554634214,1.97514190878129e-09
4.89078709413959e-06,0.251945554634205,2.04941715930345e-09
5.07470523949047e-06,0.251945554634195,2.12648553208965e-09
5.26553963033275e-06,0.251945554634185,2.20645206255792e-09
5.46355035221488e-06,0.251945554634174,2.28942573598515e-09
5.66900727120743e-06,0.251945554634162,2.37551963604169e-09
5.88219040169996e-06,0.251945554634149,2.4648510989117e-09
6.10339028802862e-06,0.251945554634135,2.55754187320877e-09
6.33290840045511e-06,0.25194555463412,2.65371828590546e-09
6.57105754603627e-06,0.251945554634104,2.75351141450272e-09
6.81816229494448e-06,0.251945554634087,2.85705726567342e-09
7.07455942281988e-06,0.251945554634068,2.96449696062424e-09
7.34059836975721e-06,0.251945554634048,3.07597692742739e-09
7.61664171655289e-06,0.251945554634027,3.19164910058579e-09
7.90306567886135e-06,0.251945554634004,3.31167112810227e-09
8.20026061993413e-06,0.251945554633979,3.43620658633603e-09
8.50863158264058e-06,0.251945554633952,3.56542520293832e-09
8.82859884149515e-06,0.251945554633923,3.69950308817212e-09
9.16059847544371e-06,0.251945554633892,3.83862297493041e-09
9.50508296218951e-06,0.251945554633858,3.98297446778034e-09
9.86252179486878e-06,0.251945554633822,4.13275430137214e-09
1.02334021219164e-05,0.251945554633783,4.28816660856689e-09
1.06182294109938e-05,0.251945554633741,4.44942319864575e-09
1.10175281378839e-05,0.251945554633696,4.61674384598185e-09
1.14318425012915e-05,0.251945554633647,4.79035658956862e-09
1.18617371645248e-05,0.251945554633595,4.97049804380961e-09
1.23077980250667e-05,0.251945554633539,5.15741372099813e-09
1.27706330130864e-05,0.251945554633478,5.35135836592218e-09
1.32508729199795e-05,0.251945554633413,5.55259630305221e-09
1.37491722580642e-05,0.251945554633343,5.76140179678566e-09
1.42662101526074e-05,0.251945554633267,5.9780594252385e-09
1.48026912673951e-05,0.251945554633186,6.20286446809192e-09
1.5359346765109e-05,0.251945554633098,6.43612330902541e-09
1.59369353038178e-05,0.251945554633004,6.67815385328288e-09
1.65362440709418e-05,0.251945554632902,6.92928596094156e-09
1.71580898561001e-05,0.251945554632793,7.18986189647247e-09
1.78033201643011e-05,0.251945554632675,7.46023679520989e-09
1.84728143709964e-05,0.251945554632548,7.74077914735855e-09
1.91674849205681e-05,0.251945554632411,8.0318713002053e-09
1.98882785698881e-05,0.251945554632264,8.33390997921374e-09
2.06361776786386e-05,0.251945554632106,8.6473068287163e-09
2.14122015481573e-05,0.251945554631936,8.97248897293927e-09
2.22174078106288e-05,0.251945554631752,9.30989959812331e-09
2.30528938705171e-05,0.251945554631555,9.65999855653685e-09
2.39197984002024e-05,0.251945554631342,1.00232629932018e-08
2.48193028918626e-05,0.251945554631113,1.04001879961878e-08
2.5752633267712e-05,0.251945554630867,1.07912872713612e-08
2.67210615507944e-05,0.251945554630602,1.11970938425084e-08
2.77259075986048e-05,0.251945554630316,1.16181607777847e-08
2.87685409019059e-05,0.251945554630008,1.20550619434847e-08
2.98503824511873e-05,0.251945554629677,1.25083927861569e-08
3.09729066733141e-05,0.251945554629321,1.29787711441284e-08
3.21376434410028e-05,0.251945554628937,1.34668380895482e-08
3.33461801578636e-05,0.251945554628523,1.39732588020982e-08
3.46001639218511e-05,0.251945554628079,1.44987234755528e-08
3.59013037700707e-05,0.2519455546276,1.5043948258439e-08
3.72513730080021e-05,0.251945554627084,1.56096762300622e-08
3.86522116263126e-05,0.251945554626529,1.61966784132401e-08
4.0105728808555e-05,0.251945554625931,1.68057548251189e-08
4.16139055331671e-05,0.251945554625287,1.74377355675044e-08
4.31787972733202e-05,0.251945554624595,1.80934819581981e-08
4.48025367982949e-05,0.251945554623849,1.87738877048749e-08
4.64873370802026e-05,0.251945554623045,1.94798801231034e-08
4.82354943100147e-05,0.251945554622181,2.02124214001732e-08
5.00493910270095e-05,0.25194555462125,2.09725099064451e-08
5.19314993659021e-05,0.251945554620248,2.17611815560175e-08
5.38843844260822e-05,0.251945554619169,2.25795112185586e-08
5.59107077675529e-05,0.251945554618007,2.34286141842334e-08
5.80132310383338e-05,0.251945554616756,2.43096476837136e-08
6.01948197382727e-05,0.25194555461541,2.52238124653535e-08
6.24584471243962e-05,0.25194555461396,2.61723544316735e-08
6.48071982631197e-05,0.251945554612399,2.71565663373823e-08
6.72442742348425e-05,0.251945554610719,2.81777895512555e-08
6.97729964966554e-05,0.25194555460891,2.92374158842669e-08
7.23968114091088e-05,0.251945554606962,3.03368894864711e-08
7.51192949332097e-05,0.251945554604865,3.14777088152121e-08
7.79441575040495e-05,0.251945554602607,3.26614286773537e-08
8.08752490877046e-05,0.251945554600176,3.38896623483012e-08
8.39165644283016e-05,0.251945554597559,3.51640837707143e-08
8.70722484923992e-05,0.251945554594742,3.64864298358978e-08
9.03466021181053e-05,0.251945554591708,3.785850275099e-08
9.374408787663e-05,0.251945554588443,3.92821724951621e-08
9.72693361542618e-05,0.251945554584927,4.07593793681909e-08
0.000100927151463057,0.251945554581141,4.22921366348635e-08
0.000104722518988843,0.251945554577065,4.38825332688296e-08
0.00010866061138546,0.251945554572678,4.55327367996333e-08
0.000112746795824495,0.251945554567954,4.72449962668096e-08
0.000116986641310131,0.251945554562868,4.90216452850678e-08
0.000121385926269063,0.251945554557392,5.08651052247496e-08
0.000125950646425836,0.251945554551497,5.27778885118718e-08
0.000130687022974335,0.25194555454515,5.47626020522798e-08
0.000135601511056563,0.251945554538316,5.68219507845682e-08
0.000140700808560268,0.251945554530959,5.89587413665961e-08
0.000145991865247398,0.251945554523039,6.11758860006502e-08
0.000151481892225835,0.251945554514511,6.34764064024372e-08
0.000157178371777316,0.25194555450533,6.58634379193493e-08
0.000163089067554933,0.251945554495445,6.83402338035684e-08
0.000169222035164104,0.251945554484804,7.09101696458978e-08
0.000175585633141447,0.251945554473346,7.35767479762893e-08
0.000182188534346517,0.251945554461011,7.6343603037413e-08
0.000189039737781922,0.251945554447731,7.9214505737693e-08
0.000196148580857943,0.251945554433432,8.21933687906474e-08
0.000203524752118358,0.251945554418039,8.5284252047456e-08
0.000211178304444824,0.251945554401466,8.84913680300896e-08
0.000219119668757815,0.251945554383623,9.18190876724757e-08
0.000227359668232772,0.251945554364412,9.5271946277605e-08
0.000235909533050864,0.25194555434373,9.88546496986295e-08
0.000244780915704444,0.251945554321463,1.02572080752385e-07
0.000253985906878073,0.25194555429749,1.06429305874141e-07
0.00026353705192674,0.25194555427168,1.10431582022558e-07
0.000273447367973758,0.251945554243893,1.14584363844324e-07
0.000283730361651621,0.251945554213976,1.18893311108225e-07
0.000294400047510003,0.251945554181766,1.23364296418757e-07
0.000305470967115997,0.251945554147089,1.2800341321982e-07
0.000316958208872612,0.251945554109755,1.32816984099381e-07
0.000328877428582551,0.251945554069559,1.37811569406458e-07
0.000341244870785289,0.251945554026284,1.42993976192108e-07
0.000354077390896527,0.251945553979693,1.48371267486666e-07
0.000367392478180207,0.251945553929532,1.53950771925868e-07
0.000381208279584389,0.251945553875528,1.5974009373892e-07
0.00039554362447347,0.251945553817385,1.65747123112211e-07
0.000410418050290471,0.251945553754788,1.71980046942731e-07
0.000425851829184341,0.251945553687394,1.7844735999588e-07
0.000441865995638594,0.251945553614835,1.85157876482877e-07
0.00045848237513891,0.251945553536717,1.92120742073483e-07
0.000475723613918789,0.251945553452614,1.99345446360556e-07
0.000493613209823792,0.251945553362066,2.06841835793259e-07
0.000512175544336424,0.25194555326458,2.14620127096631e-07
0.000531435915805324,0.251945553159623,2.2269092119585e-07
0.00055142057392403,0.251945553046625,2.31065217664053e-07
0.000572156755506325,0.251945552924969,2.39754429713515e-07
0.000593672721606913,0.25194555279399,2.48770399750554e-07
0.000615997796038017,0.251945552652976,2.58125415515354e-07
0.000639162405334401,0.251945552501156,2.67832226828781e-07
0.000663198120221268,0.251945552337704,2.77904062968921e-07
0.000688137698641567,0.251945552161727,2.88354650701045e-07
0.00071401513040134,0.251945551972265,2.99198232985657e-07
0.000740865683493957,0.251945551768287,3.10449588390003e-07
0.000768725952166374,0.251945551548679,3.22124051229547e-07
0.000797633906792927,0.251945551312243,3.3423753246693e-07
0.000827628945624634,0.251945551057691,3.46806541396715e-07
0.000858751948484517,0.251945550783634,3.59848208145765e-07
0.000891045332482151,0.251945550488578,3.73380307019512e-07
0.000924553109823357,0.251945550170913,3.87421280726407e-07
0.000959320947793824,0.251945549828907,4.01990265513135e-07
0.000995396230998423,0.251945549460696,4.17107117245181e-07
0.00103282812594103,0.25194554906427,4.32792438467995e-07
0.00107166764803286,0.251945548637469,4.49067606486003e-07
0.0011119677311207,0.251945548177964,4.65954802497303e-07
0.00115378329962966,0.251945547683251,4.83477041824144e-07
0.00119717134341897,0.25194554715063,5.01658205280089e-07
0.00124219099545262,0.251945546577198,5.20523071716902e-07
0.00128890361239089,0.251945545959827,5.40097351795149e-07
0.0013373728582125,0.25194554529515,5.60407723024841e-07
0.00138766479098131,0.251945544579543,5.81481866123853e-07
0.00143984795287601,0.251945543809103,6.03348502743516e-07
0.00149399346360526,0.251945542979629,6.26037434612767e-07
0.00155017511733577,0.251945542086598,6.49579584154596e-07
0.00160846948326536,0.251945541125138,6.74007036629526e-07
0.00166895600997802,0.251945540090007,6.99353083864153e-07
0.00173171713372335,0.251945538975561,7.25652269623979e-07
0.00179683839076772,0.25194553777572,7.52940436692473e-07
0.00186440853397049,0.251945536483944,7.81254775720554e-07
0.00193451965374405,0.251945535093185,8.1063387591303e-07
0.00200726730356257,0.251945533595861,8.41117777621167e-07
0.00208275063019052,0.251945531983806,8.72748026912809e-07
0.00216107250880838,0.251945530248229,9.05567732194788e-07
0.00224233968321985,0.251945528379664,9.39621622964432e-07
0.00232666291133146,0.251945526367922,9.74956110770566e-07
0.00241415711610302,0.251945524202032,1.01161935246668e-06
0.0025049415421745,0.251945521870183,1.04966131584312e-06
0.00259913991838293,0.251945519359658,1.08913384772677e-06
0.00269688062639069,0.251945516656766,1.13009074464213e-06
0.00279829687565512,0.251945513746767,1.17258782612928e-06
0.00290352688497781,0.251945510613791,1.21668301081892e-06
0.00301271407088116,0.251945507240755,1.26243639536823e-06
0.0031260072430687,0.251945503609262,1.30991033636515e-06
0.00324356080723581,0.251945499699509,1.35916953531231e-06
0.00336553497550709,0.251945495490175,1.41028112680708e-06
0.00349209598478727,0.251945490958305,1.46331477003724e-06
0.00362341632332315,0.251945486079184,1.51834274371753e-06
0.00375967496578547,0.251945480826204,1.57544004459585e-06
0.00390105761719099,0.25194547517072,1.63468448966405e-06
0.00404775696599732,0.251945469081889,1.69615682221193e-06
0.00419997294671531,0.251945462526507,1.7599408218694e-06
0.00435791301239703,0.251945455468824,1.82612341878678e-06
0.0045217924173707,0.251945447870353,1.8947948121082e-06
0.0046918345106078,0.251945439689656,1.96604859290049e-06
0.00486827104012228,0.251945430882121,2.03998187170434e-06
0.00505134246881677,0.251945421399717,2.11669541088199e-06
0.00524129830220606,0.251945411190732,2.19629376194106e-06
0.0054383974284648,0.251945400199494,2.27888540802293e-06
0.00564290847126254,0.251945388366062,2.36458291174842e-06
0.00585511015586724,0.251945375625905,2.45350306862292e-06
0.00607529168901607,0.251945361909547,2.54576706621034e-06
0.00630375315307127,0.251945347142185,2.64150064929172e-06
0.00654080591499825,0.251945331243289,2.74083429123455e-06
0.00678677305072329,0.251945314126157,2.84390337180544e-06
0.00704198978544929,0.251945295697442,2.95084836166935e-06
0.0073068039505295,0.251945275856646,3.06181501382531e-06
0.00758157645752211,0.25194525449557,3.17695456224144e-06
0.00786668179007158,0.251945231497725,3.29642392795733e-06
0.00816250851428723,0.251945206737695,3.42038593293705e-06
0.00846945980831459,0.251945180080455,3.54900952196239e-06
0.00878795401182132,0.251945151380636,3.68246999286904e-06
0.00911842519614657,0.251945120481726,3.82094923543943e-06
0.00946132375589077,0.251945087215224,3.96463597927796e-06
0.00981711702275219,0.251945051399717,4.11372605100512e-06
0.0101862899024469,0.251945012839892,4.26842264112179e-06
0.0105693455355799,0.251944971325469,4.42893658090637e-06
0.0109668059833687,0.25194492663006,4.59548662972266e-06
0.0113792129391531,0.251944878509925,4.7682997731289e-06
0.0118071284666619,0.251944826702653,4.94761153219383e-06
0.0122511357660412,0.251944770925723,5.13366628444062e-06
0.0127118399686903,0.25194471087497,5.3267175968581e-06
0.0131898689619867,0.251944646222921,5.52702857142761e-06
0.0136858742450252,0.251944576617012,5.73487220364053e-06
0.0142005318165368,0.251944501677666,5.95053175449183e-06
0.0147345430961983,0.251944420996222,6.1743011364562e-06
0.0152886358805873,0.251944334132708,6.40648531397149e-06
0.0158635653350859,0.25194424061344,6.6474007189765e-06
0.0164601150230855,0.25194413992844,6.89737568206447e-06
0.0170790979738943,0.251944031528657,7.15675087984169e-06
0.0177213577908036,0.251943914822973,7.42587979909793e-06
0.0183877698008233,0.251943789174975,7.70512921842188e-06
0.0190792422476527,0.251943653899494,7.99487970791086e-06
0.0197967175295133,0.251943508258862,8.29552614766128e-06
0.0205411734835306,0.251943351458892,8.6074782657372e-06
0.0213136247184144,0.251943182644551,8.93116119635382e-06
0.0221151239972549,0.251943000895294,9.26701605902733e-06
0.0229467636723194,0.251942805220049,9.61550055948382e-06
0.0238096771738036,0.251942594551811,9.97708961313765e-06
0.0247050405545683,0.251942367741829,1.03522759919879e-05
0.0256340740929651,0.251942123553341,1.07415709958085e-05
0.0265980439559376,0.251941860654831,1.11455051485426e-05
0.0275982639246618,0.251941577612774,1.15646289208466e-05
0.0286360971850812,0.251941272883819,1.19995134797572e-05
0.0297129581857733,0.251940944806381,1.24507514665028e-05
0.0308303145656828,0.25194059159158,1.29189578035072e-05
0.0319896891543454,0.251940211313492,1.34047705316773e-05
0.0331926620473319,0.251939801898656,1.39088516791104e-05
0.0344408727597382,0.251939361114769,1.44318881623852e-05
0.0357360224606579,0.251938886558526,1.49745927216684e-05
0.0370798762916817,0.251938375642523,1.55377048908776e-05
0.0384742657725851,0.251937825581154,1.61219920042267e-05
0.0399210912974805,0.251937233375441,1.67282502404976e-05
0.041422324724839,0.251936595796688,1.7357305706446e-05
0.042980012064908,0.251935909368899,1.80100155607999e-05
0.044596276268191,0.251935170349837,1.86872691803515e-05
0.0462733201187869,0.251934374710645,1.93899893697176e-05
0.0480134292365346,0.251933518113901,2.0119133616376e-05
0.0498189751920517,0.25193259589,2.08756953926648e-05
0.051692418738916,0.251931603011726,2.16607055064798e-05
0.0536363131673925,0.251930534066879,2.24752335024679e-05
0.0556533077842765,0.251929383228816,2.33203891155865e-05
0.0577461515235983,0.251928144224733,2.41973237789546e-05
0.0599176966931063,0.251926810301525,2.51072321879978e-05
0.0621709028616383,0.251925374189043,2.60513539229515e-05
0.064508840892677,0.251923828060539,2.70309751318702e-05
0.0669346971295867,0.251922163490087,2.80474302763524e-05
0.069451777738237,0.251920371406766,2.91021039422716e-05
0.0720635132129306,0.251918442045331,3.01964327178893e-05
0.074773463051776,0.251916364893132,3.13319071417975e-05
0.0775853206078783,0.251914128632975,3.25100737232187e-05
0.0805029181229597,0.251911721081636,3.37325370372898e-05
0.0835302319502677,0.251909129123679,3.50009618980182e-05
0.0866713879738922,0.251906338640235,3.63170756117238e-05
0.0899306672318761,0.251903334432363,3.76826703138173e-05
0.0933125117507824,0.251900100138565,3.90996053919243e-05
0.0968215305996708,0.251896618146039,4.05698099983771e-05
0.100462506171734,0.251892869495173,4.20952856552725e-05
0.104240400702156,0.251888833776785,4.36781089553275e-05
0.108160363031071,0.251884489021561,4.5320434361891e-05
0.112227735620851,0.251879811581099,4.70244971115414e-05
0.116448061837269,0.251874775999932,4.87926162228502e-05
0.120827093504478,0.251869354877854,5.06271976149063e-05
0.125370798744092,0.25186351872182,5.25307373393744e-05
0.130085370109057,0.25185723578665,5.4505824929877e-05
0.134977233023394,0.251850471903685,5.65551468726783e-05
0.140053054539322,0.251843190296518,5.86814902026169e-05
0.14531975242369,0.251835351382829,6.08877462284358e-05
0.150784504586105,0.251826912561296,6.31769143916718e-05
0.15645475886161,0.251817827982481,6.5552106263371e-05
0.162338243161228,0.251808048302516,6.80165496829441e-05
0.168442976004232,0.251797520418321,7.05735930435774e-05
0.174777277446468,0.251786187182996,7.32267097286386e-05
0.18134978041965,0.251773987099968,7.59795027035589e-05
0.188169442497056,0.251760853994316,7.88357092677353e-05
0.195245558101686,0.251746716659658,8.17992059709561e-05
0.202587771173502,0.251731498478817,8.48740136989291e-05
0.210206088313016,0.251715117016409,8.80643029323921e-05
0.218110892419152,0.251697483581349,9.13743991842676e-05
0.226312956839953,0.251678502757141,9.48087886193131e-05
0.234823460055428,0.251658071897707,9.83721238604763e-05
0.243654000912547,0.251636080586341,0.000102069229986202
0.25281661443315,0.251612410055237,0.000105905110722588
0.262323788216312,0.251586932562907,0.000109884954834223
0.272188479457518,0.251559510726607,0.000114014142717133
0.282424132607844,0.251529996806773,0.000118298253197015
0.293044697697214,0.251498231940263,0.000122743070535525
0.304064649346707,0.251464045319071,0.000127354591646883
0.315499006495809,0.251427253310976,0.000132139033526535
0.327363352871525,0.251387658518437,0.000137102840892961
0.339673858227221,0.251345048771893,0.000142252694042941
0.352447300380159,0.251299196053427,0.000147595516919723
0.365701088077749,0.251249855346641,0.00015313848539256
0.379453284723694,0.251196763408413,0.000158889035744869
0.393722632996348,0.251139637458108,0.000164854873366963
0.408528580392857,0.251078173779688,0.000171043981647797
0.423891305733878,0.251012046232085,0.000177464631058438
0.439831746665023,0.250940904663179,0.000184125388417993
0.456371628192476,0.250864373222673,0.000191035126330418
0.473533492291712,0.250782048569243,0.000198203032778374
0.491340728629637,0.250693497967409,0.00020563862085706
0.509817606442043,0.250598257269769,0.000213351738627966
0.528989307609816,0.250495828780492,0.000221352579068996
0.548881960978968,0.250385678996321,0.000229651690092872
0.569522677971283,0.250267236221833,0.000238259984601653
0.590939589534098,0.250139888056321,0.000247188750539709
0.613161884479577,0.250002978750429,0.000256449660901935
0.636219849265748,0.249855806431677,0.000266054783647352
0.660144909273488,0.249697620199161,0.000276016591461223
0.684969671635744,0.249527617089184,0.000286347971300646
0.710727969677341,0.249344938915243,0.000297062233649627
0.737454909025955,0.249148668987879,0.0003081731213997
0.765186915457082,0.24893782872222,0.000319694818261002
0.793961784538228,0.24871137414389,0.000331641956596313
0.82381873313996,0.248468192307123,0.000344029624557127
0.85479845288404,0.248207097642663,0.000356873372385282
0.88694316560147,0.247926828257257,0.00037018921772717
0.920296680876041,0.247626042211359,0.000383993649789094
0.954904455751808,0.247303313807074,0.000398303632141495
0.990813656685867,0.246957129924483,0.000413136603957761
1.02807322383086,0.246585886451213,0.000428510479448439
1.06673393773486,0.246187884857601,0.00044444364522431
1.10684848854941,0.245761328977942,0.000460954955292621
1.14847154784029,0.245304322067185,0.000478063723357996
1.19165984309856,0.244814864211909,0.000495789712064348
1.23647223505371,0.244290850184507,0.000514153118776107
1.28296979789415,0.243730067840029,0.000533174557455042
1.33121590250431,0.243130197165995,0.000552875036144877
1.38127630283201,0.242488810106426,0.000573275929527227
1.43321922550357,0.241803371292143,0.000594398945961241
1.48711546280895,0.241071239819648,0.000616266088364367
1.54303846918356,0.240289672230261,0.000638899608233682
1.60106446131832,0.239455826849121,0.000662321952045862
1.66127252203429,0.238566769649565,0.000686555699210444
1.72374470806362,0.237619481811687,0.00071162349068434
1.78856616188346,0.236610869143654,0.000737547947288602
1.85582522775552,0.235537773529984,0.000764351576699138
1.9256135721292,0.234396986561426,0.000792056668015748
1.99802630857255,0.233185265485591,0.000820685172746738
2.07316212740123,0.231899351595067,0.000850258570984518
2.15112343018217,0.230535991139697,0.000880797721489429
2.23201646929523,0.229091958811301,0.000912322694350952
2.31595149274315,0.22756408380187,0.000944852584858422
2.40304289440697,0.225949278380029,0.000978405307190056
2.49340936995188,0.224244568865453,0.00101299736652857
2.58717407859592,0.222447128807609,0.00104864360823252
2.68446481096197,0.220554314094762,0.00108535694274635
2.78541416324177,0.218563699633513,0.00112314804502243
2.89015971790951,0.216473117150413,0.00116202502736361
2.99884423123103,0.214280693578675,0.00120199308478312
3.11161582782436,0.21198488940815,0.00124305411222964
3.22862820253673,0.209584536299767,0.00128520629334699
3.35004082991314,0.207078873201048,0.00132844366084366
3.47601918154198,0.204467580151728,0.00137275562904274
3.60673495157403,0.201750808942487,0.00141812649978261
3.74236629072198,0.198929209789343,0.00146453494355001
3.88309804905961,0.196003953214766,0.00151195345855783
4.02912202795135,0.19297674638611,0.00156034781143732
4.18063724145576,0.189849843253349,0.00160967646430226
4.33785018755899,0.186626047950431,0.00165988999415728
4.50097512960805,0.18330871107501,0.00171093051196155
4.67023438832733,0.179901718635467,0.00176273109010745
4.84585864481649,0.176409473645567,0.00181521520861095
5.02808725494248,0.172836870548272,0.00186829623190841
5.21716857555434,0.16918926285235,0.00192187692976792
5.41336030296538,0.165472424559272,0.00197584905740619
5.6169298241638,0.161692506134452,0.00203009301138082
5.82815458123084,0.157855985927625,0.0020844775791323
6.04732244946264,0.153969618065036,0.00213885980108376
6.27473212971158,0.150040377915675,0.00219308496487395
6.51069355548145,0.146075406271857,0.00224698675148691
6.75552831533164,0.142081953379914,0.00230038755264334
7.00957009116562,0.138067323911124,0.0023530989777207
7.27316511300145,0.134038823879627,0.00240492256657306
7.54667263084389,0.130003710398342,0.00245565072184622
7.83046540430118,0.125969145022584,0.00250506787066978
8.12493021061405,0.121942151271832,0.00255295186094284
8.43046837178897,0.117929576750983,0.00259907559183604
8.74749630155442,0.113938060121581,0.00264320887169753
9.07644607288536,0.109974003008219,0.0026851204894152
9.41776600686952,0.106043546772353,0.00272458047766006
9.771921283718,0.102152553950462,0.00276136253858816
10.1393945767529,0.0983065940400004,0.00279524659483155
10.5206867102362,0.094510933227596,0.00282602142133619
10.9163173419361,0.0907705275909097,0.00285348730719531
11.3268256713615,0.0870900192683892,0.00287745869148015
11.7527711746295,0.0834737350788896,0.00289776671355564
12.1947343669674,0.0799256870836245,0.00291426161680738
12.6533175938894,0.0764495746133522,0.00292681494533773
13.1291458521247,0.0730487873306548,0.00293532147614772
13.6228676414165,0.0697264089568441,0.00293970083461934
14.135155848354,0.066485221361448,0.00293989874863099
14.6667086634397,0.0633277087854414,0.00293588790611924
15.2182505326439,0.0602560620435859,0.00292766839196813
15.7905331447418,0.0572721826229485,0.00291526769227942
16.3843364557798,0.0543776866608224,0.00289874026680192
17.0004697520672,0.051573908843331,0.00287816670298203
17.6397727531405,0.0488619063139889,0.00285365247715476
18.3031167562061,0.0462424627180817,0.0028253263592748
18.9914058236194,0.0437160925331835,0.00279333850682295
19.705578015018,0.0412830458483573,0.00275785830074804
20.4466066657912,0.0389433137550501,0.00271907198127963
21.2155017136245,0.0366966345023903,0.00267718014406723
22.0133110749303,0.0345425005499531,0.0026323951573941
22.8411220730383,0.0324801666238396,0.00258493855932789
23.7000629200933,0.0305086588491232,0.00253503848985652
24.5913042546805,0.0286267849954561,0.00248292720764496
25.5160607372719,0.0268331458350051,0.00242883873441441
26.4755927056707,0.0251261475748763,0.00237300666249032
27.4712078927081,0.023504015291549,0.00231566215318328
28.5042632085344,0.0219648072640273,0.0022570321457265
29.5761665899326,0.0205064300765277,0.00219733778881907
30.6883789191765,0.0191266543412514,0.0021367930996822
31.8424160150466,0.0178231308774882,0.00207560384913461
33.0398506987186,0.0165934071749123,0.00201396666567359
34.2823149373397,0.01543494396615,0.00195206834699327
35.5715020682139,0.0143451317359496,0.00189008536381052
36.9091691066277,0.0133213070008543,0.00182818353828119
38.2971391404628,0.0123607682033602,0.00176651787762326
39.737303814856,0.0114607910773305,0.00170523254273412
41.2316259102975,0.0106186433561545,0.00164446093149672
42.7821420176761,0.00983159871112199,0.00158432585700192
44.3909653139217,0.00909694982413948,0.00152493980195499
46.060288442024,0.0084120205158116,0.001466405231969
47.7923864993559,0.00777417686668495,0.00140881495216646
49.5896201383721,0.00718083728586903,0.00135225249341133
51.4544387839092,0.00662948149711678,0.00129679251648553
53.3893839714735,0.00611765842763797,0.00124250122452585
55.397092811064,0.00564299299931812,0.00118943677598174
57.4803015812535,0.00520319183552301,0.00113764969218344
59.6418494584246,0.00479604790917553,0.00108718325528101
61.8846823862438,0.00441944416918733,0.00103807389379283
64.2118570906476,0.00407135619249402,0.000990351554267516
66.6265452458115,0.00374985391776716,0.000944040058602708
69.1320377967813,0.00345310252425817,0.000899157447377996
71.7317494446561,0.00317936252509135,0.000855716310152621
74.4292233004376,0.00292698914862157,0.000813724104067566
77.2281357138864,0.00269443108420076,0.000773183462295467
80.1323012839689,0.00248022866989513,0.000734092493926248
83.1456780577206,0.00228301159944103,0.000696445076789301
86.2723729246145,0.00210149622414211,0.000660231144524043
89.516647213783,0.00193448252264555,0.000625436968949384
92.882922501725,0.00178085080776728,0.000592045438477103
96.3757866384109,0.00163955823495813,0.000560036332990251
100,0.00150963517181102,0.000529386595287671


==> svd_data_min_rig_bu.csv <==
1e-06,0.250000000003171,7.40898590498896e-07
1.03760501976691e-06,0.250000000003414,7.68760096637452e-07
1.07662417704549e-06,0.250000000003676,7.976693352648e-07
1.11711065050482e-06,0.250000000003957,8.27665706381857e-07
1.15911961859889e-06,0.25000000000426,8.58790091627351e-07
1.20270833476851e-06,0.250000000004586,8.91084909994837e-07
1.24793620547131e-06,0.250000000004938,9.24594175644958e-07
1.2948648711459e-06,0.250000000005316,9.59363557891732e-07
1.34355829022083e-06,0.250000000005723,9.95440443444625e-07
1.39408282628258e-06,0.250000000006162,1.03287400099124e-06
1.44650733852165e-06,0.250000000006634,1.07171524820866e-06
1.50090327557974e-06,0.250000000007142,1.11201712129468e-06
1.55734477292614e-06,0.250000000007689,1.15383454711389e-06
1.61590875389592e-06,0.250000000008278,1.19722451805667e-06
1.6766750345277e-06,0.250000000008912,1.24224616971336e-06
1.7397264323438e-06,0.250000000009595,1.28896086146934e-06
1.80514887922111e-06,0.250000000010329,1.33743226013086e-06
1.87303153850644e-06,0.250000000011121,1.38772642669568e-06
1.94346692653602e-06,0.250000000011973,1.43991190638665e-06
2.01655103872475e-06,0.25000000001289,1.49405982207108e-06
2.09238348039698e-06,0.250000000013878,1.55024397119306e-06
2.17106760253727e-06,0.250000000014941,1.60854092635103e-06
2.25271064264598e-06,0.250000000016086,1.66903013965746e-06
2.33742387089182e-06,0.250000000017318,1.73179405102305e-06
2.42532274176036e-06,0.250000000018645,1.79691820051293e-06
2.51652705140539e-06,0.250000000020073,1.86449134492804e-06
2.61116110091746e-06,0.250000000021611,1.93460557877053e-06
2.70935386573205e-06,0.250000000023267,2.00735645975807e-06
2.81123917140847e-06,0.250000000025049,2.08284313905814e-06
2.91695587601879e-06,0.250000000026969,2.16116849641976e-06
3.02664805939569e-06,0.250000000029035,2.24243928038688e-06
3.14046521949675e-06,0.25000000003126,2.32676625378449e-06
3.25856247615322e-06,0.250000000033655,2.41426434467571e-06
3.38110078248068e-06,0.250000000036233,2.50505280299563e-06
3.50824714423979e-06,0.250000000039009,2.59925536307543e-06
3.64017484744614e-06,0.250000000041998,2.69700041227811e-06
3.77706369453936e-06,0.250000000045216,2.79842116597587e-06
3.9191002494334e-06,0.250000000048681,2.90365584910748e-06
4.06647809178185e-06,0.250000000052411,3.01284788456306e-06
4.21939808080502e-06,0.250000000056427,3.1261460886532e-06
4.37806862903817e-06,0.25000000006075,3.24370487392855e-06
4.54270598637404e-06,0.250000000065405,3.36568445962655e-06
4.71353453478691e-06,0.250000000070416,3.49225109003199e-06
4.89078709413959e-06,0.250000000075812,3.62357726104895e-06
5.07470523949047e-06,0.25000000008162,3.75984195529308e-06
5.26553963033275e-06,0.250000000087874,3.90123088602448e-06
5.46355035221488e-06,0.250000000094608,4.04793675025362e-06
5.66900727120743e-06,0.250000000101857,4.20015949136545e-06
5.88219040169996e-06,0.250000000109661,4.35810657161929e-06
6.10339028802862e-06,0.250000000118064,4.52199325489633e-06
6.33290840045511e-06,0.25000000012711,4.69204290007954e-06
6.57105754603627e-06,0.25000000013685,4.86848726546647e-06
6.81816229494448e-06,0.250000000147335,5.05156682462919e-06
7.07455942281988e-06,0.250000000158625,5.24153109415232e-06
7.34059836975721e-06,0.250000000170779,5.4386389736956e-06
7.61664171655289e-06,0.250000000183865,5.64315909884445e-06
7.90306567886135e-06,0.250000000197953,5.85537020722959e-06
8.20026061993413e-06,0.250000000213121,6.07556151841445e-06
8.50863158264058e-06,0.250000000229451,6.30403312806831e-06
8.82859884149515e-06,0.250000000247032,6.54109641696232e-06
9.16059847544371e-06,0.250000000265961,6.78707447534573e-06
9.50508296218951e-06,0.25000000028634,7.04230254328087e-06
9.86252179486878e-06,0.25000000030828,7.30712846753682e-06
1.02334021219164e-05,0.250000000331902,7.58191317566459e-06
1.06182294109938e-05,0.250000000357333,7.86703116789989e-06
1.10175281378839e-05,0.250000000384713,8.16287102756384e-06
1.14318425012915e-05,0.250000000414192,8.46983595065729e-06
1.18617371645248e-05,0.250000000445928,8.78834429537047e-06
1.23077980250667e-05,0.250000000480097,9.11883015225697e-06
1.27706330130864e-05,0.250000000516884,9.46174393584898e-06
1.32508729199795e-05,0.25000000055649,9.81755299852025e-06
1.37491722580642e-05,0.25000000059913,1.01867422674333e-05
1.42662101526074e-05,0.250000000645038,1.05698149054387e-05
1.48026912673951e-05,0.250000000694463,1.09672929968282e-05
1.5359346765109e-05,0.250000000747676,1.13797182588743e-05
1.59369353038178e-05,0.250000000804965,1.1807652780128e-05
1.65362440709418e-05,0.250000000866645,1.22516797864804e-05
1.71580898561001e-05,0.250000000933051,1.27124044360307e-05
1.78033201643011e-05,0.250000001004545,1.31904546438464e-05
1.84728143709964e-05,0.250000001081517,1.36864819377378e-05
1.91674849205681e-05,0.250000001164388,1.42011623462135e-05
1.98882785698881e-05,0.250000001253608,1.47351973198281e-05
2.06361776786386e-05,0.250000001349664,1.52893146871757e-05
2.14122015481573e-05,0.250000001453081,1.58642696468349e-05
2.22174078106288e-05,0.250000001564422,1.64608457966139e-05
2.30528938705171e-05,0.250000001684294,1.70798562015016e-05
2.39197984002024e-05,0.250000001813352,1.77221445017771e-05
2.48193028918626e-05,0.250000001952298,1.83885860627909e-05
2.5752633267712e-05,0.250000002101891,1.90800891679818e-05
2.67210615507944e-05,0.250000002262946,1.97975962567574e-05
2.77259075986048e-05,0.250000002436343,2.05420852089244e-05
2.87685409019059e-05,0.250000002623025,2.13145706774193e-05
2.98503824511873e-05,0.250000002824012,2.21161054711556e-05
3.09729066733141e-05,0.2500000030404,2.29477819898721e-05
3.21376434410028e-05,0.250000003273368,2.38107337129384e-05
3.33461801578636e-05,0.250000003524187,2.47061367441449e-05
3.46001639218511e-05,0.250000003794224,2.56352114145846e-05
3.59013037700707e-05,0.250000004084954,2.65992239458092e-05
3.72513730080021e-05,0.25000000439796,2.75994881755272e-05
3.86522116263126e-05,0.250000004734949,2.86373673481951e-05
4.0105728808555e-05,0.250000005097761,2.97142759729427e-05
4.16139055331671e-05,0.250000005488372,3.08316817513624e-05
4.31787972733202e-05,0.250000005908914,3.19911075777923e-05
4.48025367982949e-05,0.25000000636168,3.31941336148166e-05
4.64873370802026e-05,0.250000006849138,3.44423994468126e-05
4.82354943100147e-05,0.250000007373947,3.57376063144789e-05
5.00493910270095e-05,0.25000000793897,3.708151943339e-05
5.19314993659021e-05,0.250000008547286,3.84759703997355e-05
5.38843844260822e-05,0.250000009202215,3.99228596865233e-05
5.59107077675529e-05,0.250000009907327,4.14241592336482e-05
5.80132310383338e-05,0.250000010666467,4.29819151353535e-05
6.01948197382727e-05,0.250000011483776,4.45982504287504e-05
6.24584471243962e-05,0.250000012363711,4.62753679871911e-05
6.48071982631197e-05,0.250000013311069,4.80155535224409e-05
6.72442742348425e-05,0.250000014331019,4.98211786997387e-05
6.97729964966554e-05,0.250000015429121,5.16947043699893e-05
7.23968114091088e-05,0.250000016611364,5.36386839234927e-05
7.51192949332097e-05,0.250000017884196,5.56557667697783e-05
7.79441575040495e-05,0.250000019254557,5.77487019482852e-05
8.08752490877046e-05,0.250000020729921,5.99203418748082e-05
8.39165644283016e-05,0.250000022318333,6.21736462288119e-05
8.70722484923992e-05,0.250000024028456,6.45116859869098e-05
9.03466021181053e-05,0.250000025869616,6.69376476080016e-05
9.374408787663e-05,0.250000027851852,6.94548373757708e-05
9.72693361542618e-05,0.250000029985976,7.20666859044549e-05
0.000100927151463057,0.250000032283626,7.47767528140294e-05
0.000104722518988843,0.25000003475733,7.75887315811681e-05
0.00010866061138546,0.25000003742058,8.05064545725897e-05
0.000112746795824495,0.250000040287899,8.35338982676441e-05
0.000116986641310131,0.250000043374924,8.66751886772496e-05
0.000121385926269063,0.250000046698489,8.99346069665597e-05
0.000125950646425836,0.250000050276719,9.33165952890163e-05
0.000130687022974335,0.250000054129127,9.68257628397304e-05
0.000135601511056563,0.250000058276723,0.000100466892136431
0.000140700808560268,0.250000062742124,0.000104244945536536
0.000145991865247398,0.250000067549682,0.000108165071999202
0.000151481892225835,0.250000072725614,0.000112232614101582
0.000157178371777316,0.250000078298147,0.000116453115318806
0.000163089067554933,0.250000084297669,0.000120832327577612
0.000169222035164104,0.250000090756898,0.000125376219093904
0.000175585633141447,0.250000097711059,0.000130090982504884
0.000182188534346517,0.250000105198074,0.000134983043306826
0.000189039737781922,0.250000113258774,0.000140059068609976
0.000196148580857943,0.250000121937116,0.00014532597622246
0.000203524752118358,0.250000131280426,0.000150790944075567
0.000211178304444824,0.250000141339656,0.000156461420003212
0.000219119668757815,0.250000152169662,0.00016234513188886
0.000227359668232772,0.250000163829504,0.000168450098193707
0.000235909533050864,0.250000176382767,0.000174784638880404
0.000244780915704444,0.250000189897907,0.000181357386747175
0.000253985906878073,0.250000204448626,0.000188177299187689
0.00026353705192674,0.250000220114274,0.000195253670392674
0.000273447367973758,0.25000023698028,0.000202596144009791
0.000283730361651621,0.250000255138619,0.00021021472627897
0.000294400047510003,0.250000274688313,0.000218119799660985
0.000305470967115997,0.250000295735971,0.000226322136977755
0.000316958208872612,0.250000318396372,0.000234832916083505
0.000328877428582551,0.250000342793087,0.000243663735086663
0.000341244870785289,0.250000369059158,0.00025282662814308
0.000354077390896527,0.250000397337818,0.000262334081841925
0.000367392478180207,0.250000427783276,0.000272199052206413
0.000381208279584389,0.250000460561557,0.000282434982332313
0.00039554362447347,0.250000495851405,0.000293055820688052
0.000410418050290471,0.250000533845261,0.000304076040101082
0.000425851829184341,0.250000574750309,0.000315510657456107
0.000441865995638594,0.250000618789607,0.000327375254131684
0.00045848237513891,0.250000666203307,0.000339685997202683
0.000475723613918789,0.250000717249954,0.000352459661437102
0.000493613209823792,0.250000772207909,0.000365713652116756
0.000512175544336424,0.250000831376856,0.000379466028712439
0.000531435915805324,0.250000895079439,0.000393735529445245
0.00055142057392403,0.250000963663023,0.000408541596766913
0.000572156755506325,0.250001037501587,0.000423904403793186
0.000593672721606913,0.250001116997759,0.000439844881725435
0.000615997796038017,0.250001202585016,0.000456384748297034
0.000639162405334401,0.250001294730044,0.00047354653728227
0.000663198120221268,0.250001393935281,0.000491353629106888
0.000688137698641567,0.250001500741658,0.000509830282600778
0.00071401513040134,0.250001615731545,0.00052900166793469
0.000740865683493957,0.250001739531928,0.000548893900784331
0.000768725952166374,0.250001872817821,0.000569534077766691
0.000797633906792927,0.250002016315951,0.00059095031319497
0.000827628945624634,0.250002170808712,0.000613171777200061
0.000858751948484517,0.250002337138433,0.000636228735268153
0.000891045332482151,0.250002516211964,0.000660152589245649
0.000924553109823357,0.25000270900562,0.00068497591986433
0.000959320947793824,0.250002916570496,0.000710732530841347
0.000995396230998423,0.250003140038198,0.000737457494610451
0.00103282812594103,0.250003380627001,0.000765187199742605
0.00107166764803286,0.250003639648489,0.00079395940011597
0.0011119677311207,0.250003918514696,0.00082381326589708
0.00115378329962966,0.250004218745796,0.000854789436396891
0.00119717134341897,0.250004541978378,0.000886930074867267
0.00124219099545262,0.250004889974358,0.00092027892530534
0.00128890361239089,0.25000526463057,0.000954881371335091
0.0013373728582125,0.250005667989089,0.000990784497237382
0.00138766479098131,0.250006102248343,0.00102803715120152
0.00143984795287601,0.250006569775076,0.00106669001087331
0.00149399346360526,0.250007073117225,0.00110679565127641
0.00155017511733577,0.250007615017774,0.00114840861518537
0.00160846948326536,0.250008198429672,0.00119158548603081
0.00166895600997802,0.25000882653189,0.00123638496341844
0.00173171713372335,0.250009502746697,0.00128286794134525
0.00179683839076772,0.250010230758259,0.00133109758919783
0.00186440853397049,0.250011014532649,0.00138113943561868
0.00193451965374405,0.250011858339398,0.00143306145532764
0.00200726730356257,0.250012766774661,0.00148693415898639
0.00208275063019052,0.250013744786174,0.00154283068619451
0.00216107250880838,0.250014797700094,0.00160082690170612
0.00224233968321985,0.250015931249884,0.00166100149495566
0.00232666291133146,0.250017151607392,0.00172343608298162
0.00241415711610302,0.250018465416302,0.00178821531683535
0.0025049415421745,0.250019879828105,0.00185542699156161
0.00259913991838293,0.25002140254082,0.00192516215983472
0.00269688062639069,0.250023041840631,0.00199751524933209
0.00279829687565512,0.250024806646694,0.00207258418392335
0.00290352688497781,0.250026706559326,0.00215047050874876
0.00301271407088116,0.250028751911834,0.0022312795192559
0.0031260072430687,0.250030953826271,0.0023151203942565
0.00324356080723581,0.250033324273385,0.00240210633305834
0.00336553497550709,0.250035876137088,0.00249235469671745
0.00349209598478727,0.250038623283786,0.00258598715344568
0.00362341632332315,0.250041580636904,0.00268312982819565
0.00375967496578547,0.250044764257012,0.00278391345643116
0.00390105761719099,0.250048191427947,0.00288847354207366
0.00404775696599732,0.250051880749382,0.00299695051959648
0.00419997294671531,0.250055852236292,0.00310948992021599
0.00435791301239703,0.250060127425836,0.00322624254210343
0.0045217924173707,0.250064729492177,0.00334736462451196
0.0046918345106078,0.250069683369812,0.00347301802568062
0.00486827104012228,0.250075015886022,0.00360337040433897
0.00505134246881677,0.250080755903081,0.00373859540459391
0.00524129830220606,0.25008693447092,0.00387887284393178
0.0054383974284648,0.250093584990967,0.00402438890401483
0.00564290847126254,0.250100743391952,0.00417533632388971
0.00585511015586724,0.250108448318481,0.00433191459515707
0.00607529168901607,0.250116741333265,0.00449433015857415
0.00630375315307127,0.250125667133917,0.00466279660147574
0.00654080591499825,0.250135273785287,0.00483753485530204
0.00678677305072329,0.250145612968365,0.00501877339241395
0.00704198978544929,0.250156740246813,0.00520674842125587
0.0073068039505295,0.250168715352276,0.00540170407879123
0.00758157645752211,0.250181602489623,0.00560389261898711
0.00786668179007158,0.250195470663371,0.00581357459595816
0.00816250851428723,0.25021039402656,0.00603101904019604
0.00846945980831459,0.250226452253398,0.006256503626107
0.00878795401182132,0.250243730937045,0.0064903148288554
0.00911842519614657,0.250262322013936,0.00673274806826261
0.00946132375589077,0.250282324216054,0.00698410783723763
0.00981711702275219,0.25030384355261,0.00724470781191565
0.0101862899024469,0.250326993822561,0.00751487094035169
0.0105693455355799,0.25035189715941,0.00779492950625672
0.0109668059833687,0.250378684609691,0.00808522516387086
0.0113792129391531,0.250407496746481,0.00838610893964146
0.0118071284666619,0.250438484319234,0.00869794119591025
0.0122511357660412,0.250471808941086,0.00902109155131371
0.0127118399686903,0.250507643814653,0.00935593875206059
0.0131898689619867,0.250546174497146,0.00970287048767314
0.0136858742450252,0.250587599705396,0.0100622831441606
0.0142005318165368,0.250632132161049,0.0104345814869385
0.0147345430961983,0.250679999475848,0.0108201782651149
0.0152886358805873,0.250731445076467,0.0112194937280415
0.0158635653350859,0.250786729167778,0.0116329550442712
0.0164601150230855,0.250846129732846,0.0120609956122925
0.0170790979738943,0.250909943567115,0.0125040542516198
0.0177213577908036,0.250978487343399,0.0129625742620299
0.0183877698008233,0.25105209870321,0.0134370023379585
0.0190792422476527,0.251131137368746,0.013927787324325
0.0197967175295133,0.251215986268451,0.0144353787993627
0.0205411734835306,0.251307052667461,0.0149602254694196
0.0213136247184144,0.251404769292393,0.0155027733602039
0.0221151239972549,0.251509595437884,0.0160634637886006
0.0229467636723194,0.251622018039919,0.0166427310990464
0.0238096771738036,0.251742552698414,0.0172410001485581
0.0247050405545683,0.251871744628577,0.0178586835249322
0.0256340740929651,0.252010169517412,0.0184961784834366
0.0265980439559376,0.252158434258236,0.0191538635885784
0.0275982639246618,0.25231717753231,0.0198320950493365
0.0286360971850812,0.252487070202652,0.020531202738684
0.0297129581857733,0.252668815480847,0.0212514858913956
0.0308303145656828,0.252863148823237,0.0219932084781265
0.0319896891543454,0.253070837508356,0.0227565942586781
0.0331926620473319,0.253292679842949,0.0235418215233029
0.0344408727597382,0.253529503939539,0.0243490175379616
0.0357360224606579,0.253782166004469,0.0251782527176613
0.0370798762916817,0.254051548071778,0.0260295345614555
0.0384742657725851,0.254338555115535,0.0269028013933483
0.0399210912974805,0.254644111471585,0.027797915965204
0.041422324724839,0.254969156499385,0.0287146589907054
0.042980012064908,0.25531463941621,0.0296527226932729
0.044596276268191,0.255681513239829,0.0306117044653883
0.0462733201187869,0.256070727782292,0.0315911007516247
0.0480134292365346,0.256483221647228,0.0325903012823945
0.0498189751920517,0.25691991319649,0.0336085837994401
0.051692418738916,0.25738169046949,0.0346451094267089
0.0536363131673925,0.257869400060631,0.0356989188506957
0.0556533077842765,0.258383834986963,0.0367689294817204
0.0577461515235983,0.258925721609777,0.0378539337709982
0.0599176966931063,0.259495705710092,0.0389525988567962
0.0621709028616383,0.260094337858475,0.0400634677055256
0.064508840892677,0.260722058263604,0.0411849618994727
0.0669346971295867,0.261379181330278,0.0423153862013815
0.069451777738237,0.262065880204586,0.0434529349968804
0.0720635132129306,0.262782171629772,0.0445957006787711
0.074773463051776,0.263527901478389,0.0457416839928509
0.0775853206078783,0.264302731362076,0.0468888063141095
0.0805029181229597,0.265106126746644,0.0480349237662112
0.0835302319502677,0.265937347014126,0.0491778430380535
0.0866713879738922,0.26679543791219,0.0503153386912671
0.0899306672318761,0.267679226812406,0.0514451716945076
0.0933125117507824,0.268587321160378,0.0525651088672766
0.0968215305996708,0.269518110442003,0.0536729428707809
0.100462506171734,0.27046977191121,0.0547665123488254
0.104240400702156,0.271440280227161,0.0558437218003586
0.108160363031071,0.272427421035989,0.0569025607588491
0.112227735620851,0.273428808408045,0.0579411218631765
0.116448061837269,0.274441905911804,0.0589576174302564
0.120827093504478,0.275464050976373,0.0599503941803189
0.125370798744092,0.276492482072811,0.0609179458198027
0.130085370109057,0.277524368136856,0.0618589232516053
0.134977233023394,0.27855683956854,0.0627721422546918
0.140053054539322,0.279587020082469,0.0636565885511912
0.14531975242369,0.280612058650125,0.0645114202553579
0.150784504586105,0.281629160774083,0.0653359677715805
0.15645475886161,0.282635618363562,0.066129731274796
0.162338243161228,0.283628837539193,0.066892375963642
0.168442976004232,0.284606363778542,0.0676237253225969
0.174777277446468,0.28556590391776,0.0683237526631358
0.18134978041965,0.286505344642487,0.0689925712352835
0.188169442497056,0.287422767226507,0.0696304232102563
0.195245558101686,0.288316458402924,0.0702376678331517
0.202587771173502,0.289184917373846,0.0708147690332967
0.210206088313016,0.290026859075619,0.0713622827606215
0.218110892419152,0.290841213913247,0.071880844291147
0.226312956839953,0.291627124257142,0.0723711557152329
0.234823460055428,0.292383938055999,0.0728339737903881
0.243654000912547,0.293111199961178,0.0732700983077726
0.25281661443315,0.293808640380997,0.0736803610893638
0.262323788216312,0.294476162889483,0.0740656157021912
0.272188479457518,0.29511383040543,0.0744267279478601
0.282424132607844,0.295721850536638,0.0747645671603449
0.293044697697214,0.296300560453737,0.0750799983230472
0.304064649346707,0.29685041162059,0.0753738749975047
0.315499006495809,0.297371954666635,0.0756470330408819
0.327363352871525,0.297865824642848,0.0759002850772938
0.339673858227221,0.298332726859229,0.0761344156788918
0.352447300380159,0.29877342345946,0.0763501772061616
0.365701088077749,0.299188720848862,0.0765482862527266
0.379453284723694,0.299579458055781,0.0767294206377853
0.393722632996348,0.299946496074671,0.0768942168888069
0.408528580392857,0.300290708211657,0.0770432681579607
0.423891305733878,0.300612971430278,0.0771771225176904
0.439831746665023,0.300914158676328,0.0772962815836049
0.456371628192476,0.301195132145945,0.077401199416245
0.473533492291712,0.301456737450007,0.0774922816571121
0.491340728629637,0.301699798620102,0.0775698848584704
0.509817606442043,0.301925113896381,0.0776343159707379
0.528989307609816,0.302133452235077,0.0776858319556868
0.548881960978968,0.302325550473023,0.0777246394980995
0.569522677971283,0.302502111087615,0.0777508947929466
0.590939589534098,0.302663800493204,0.0777647033895278
0.613161884479577,0.302811247818325,0.0777661200783467
0.636219849265748,0.302945044112422,0.0777551488107599
0.660144909273488,0.303065741935476,0.0777317426456713
0.684969671635744,0.303173855288975,0.0776958037217414
0.710727969677341,0.303269859851934,0.0776471832577612
0.737454909025955,0.303354193490922,0.0775856815880215
0.765186915457082,0.303427257018272,0.0775110482437094
0.793961784538228,0.30348941517769,0.0774229820955909
0.82381873313996,0.303540997841293,0.0773211315774883
0.85479845288404,0.303582301406626,0.0772050950143505
0.88694316560147,0.303613590386352,0.0770744210830024
0.920296680876041,0.303635099187034,0.0769286094379285
0.954904455751808,0.303647034076698,0.0767671115386423
0.990813656685867,0.303649575343529,0.076589331719251
1.02807322383086,0.303642879650155,0.0763946285446476
1.06673393773486,0.303627082589346,0.07618231650123
1.10684848854941,0.303602301447555,0.0759516680730289
1.14847154784029,0.303568638182477,0.0757019162564224
1.19165984309856,0.303526182619564,0.0754322575680444
1.23647223505371,0.303475015870211,0.0751418556008188
1.28296979789415,0.30341521397095,0.0748298451820022
1.33121590250431,0.303346851738457,0.0744953371844413
1.38127630283201,0.303270006829471,0.0741374240376426
1.43321922550357,0.303184763987777,0.0737551859784344
1.48711546280895,0.30309121945238,0.0733476980717104
1.54303846918356,0.302989485491904,0.0729140380197407
1.60106446131832,0.302879695020356,0.0724532947636557
1.66127252203429,0.302762006238898,0.071964577862863
1.72374470806362,0.302636607237617,0.0714470276173785
1.78856616188346,0.302503720480768,0.0708998258745147
1.85582522775552,0.302363607089279,0.0703222074354144
1.9256135721292,0.302216570825858,0.0697134719491006
1.99802630857255,0.302062961681605,0.0690729961527677
2.07316212740123,0.301903178959157,0.0684002462879622
2.15112343018217,0.301737673746643,0.0676947904942443
2.23201646929523,0.301566950679813,0.0669563109562619
2.31595149274315,0.301391568896725,0.0661846155583881
2.40304289440697,0.301212142100817,0.0653796487847149
2.49340936995188,0.301029337663831,0.0645415015927971
2.58717407859592,0.30084387471966,0.0636704199884799
2.68446481096197,0.300656521223192,0.0627668120375763
2.78541416324177,0.300468089973662,0.0618312530688608
2.89015971790951,0.300279433628855,0.0608644888521247
2.99884423123103,0.300091438763287,0.0598674365746604
3.11161582782436,0.29990501904887,0.0588411834886406
3.22862820253673,0.299721107658895,0.0577869831589747
3.35004082991314,0.299540649014256,0.0567062493042993
3.47601918154198,0.299364590003198,0.0556005472902658
3.60673495157403,0.299193870811916,0.0544715834013182
3.74236629072198,0.299029415502227,0.0533211920816642
3.88309804905961,0.298872122464447,0.0521513213950812
4.02912202795135,0.298722854858768,0.0509640170037597
4.18063724145576,0.298582431137661,0.0497614050061989
4.33785018755899,0.298451615716392,0.0485456740014281
4.50097512960805,0.298331109830077,0.0473190567604553
4.67023438832733,0.298221542585495,0.0460838118855059
4.84585864481649,0.298123462186014,0.0448422058237509
5.02808725494248,0.298037327280133,0.0435964955759665
5.21716857555434,0.297963498360096,0.042348912403638
5.41336030296538,0.297902229118168,0.0411016467925952
5.6169298241638,0.297853657655893,0.0398568348797892
5.82815458123084,0.297817797436734,0.0386165464948375
6.04732244946264,0.2977945278759,0.0373827749119926
6.27473212971158,0.297783584473057,0.0361574283535227
6.51069355548145,0.297784548414274,0.0349423232341589
6.75552831533164,0.297796835598819,0.0337391790899036
7.00957009116562,0.297819685083898,0.03254961509436
7.27316511300145,0.297852146985458,0.0313751480326692
7.54667263084389,0.297893069924956,0.0302171915775899
7.83046540430118,0.297941088169223,0.0290770566943349
8.12493021061405,0.297994608671856,0.0279559529903072
8.43046837178897,0.298051798288096,0.0268549908224499
8.74749630155442,0.298110571498685,0.0257751839779297
9.07644607288536,0.298168579039306,0.0247174527525979
9.41776600686952,0.298223197887851,0.0236826272652979
9.771921283718,0.298271523108921,0.0226714508637338
10.1393945767529,0.298310362089964,0.021684583498395
10.5206867102362,0.298336231722998,0.0207226049640162
10.9163173419361,0.298345359086308,0.0197860179323373
11.3268256713615,0.298333686158819,0.0188752507246089
11.7527711746295,0.298296879053284,0.0179906597965046
12.1947343669674,0.298230342181459,0.0171325319310142
12.6533175938894,0.298129237664119,0.0163010861557496
13.1291458521247,0.297988510172214,0.0154964754192187
13.6228676414165,0.297802917234631,0.0147187880754492
14.135155848354,0.2975670648773,0.0139680492374518
14.6667086634397,0.297275448273223,0.0132442220671317
15.2182505326439,0.296922496890955,0.0125472090723024
15.7905331447418,0.29650262343868,0.0118768534805257
16.3843364557798,0.296010275721945,0.0112329407548701
17.0004697520672,0.295439990375353,0.0106152003088026
17.6397727531405,0.294786447301828,0.0100233074668853
18.3031167562061,0.294044523566474,0.00945688570545226
18.9914058236194,0.293209345452867,0.00891550919373224
19.705578015018,0.292276337403246,0.00839870564175353
20.4466066657912,0.291241266633017,0.00790595944754896
21.2155017136245,0.290100282334097,0.00743671512334541
22.0133110749303,0.288849948557214,0.00699038096913151
22.8411220730383,0.28748727008396,0.00656633295266908
23.7000629200933,0.286009710855509,0.00616391874792815
24.5913042546805,0.284415204804754,0.00578246187920344
25.5160607372719,0.282702159228387,0.00542126591579678
26.4755927056707,0.280869451120572,0.0050796186619908
27.4712078927081,0.278916417155335,0.00475679628885326
28.5042632085344,0.276842838236673,0.00445206735790025
29.5761665899326,0.274648919720903,0.0041646966914558
30.6883789191765,0.272335268544977,0.00389394905032144
31.8424160150466,0.269902868560102,0.00363909258575449
33.0398506987186,0.267353055368571,0.00339940203942925
34.2823149373397,0.264687491893306,0.00317416167173336
35.5715020682139,0.26190814577833,0.00296266790520056
36.9091691066277,0.259017269531666,0.00276423167591901
38.2971391404628,0.256017384090869,0.0025781804912502
39.737303814856,0.252911266228526,0.00240386019705863
41.2316259102975,0.249701939935649,0.0022406364618498
42.7821420176761,0.246392671640505,0.0020878959887277
44.3909653139217,0.242986968854639,0.00194504746892861
46.060288442024,0.23948858160113,0.00181152229290385
47.7923864993559,0.235901505785087,0.00168677503654994
49.5896201383721,0.232229987523047,0.00157028374128289
51.4544387839092,0.228478527363155,0.00146155000727556
53.3893839714735,0.224651883305282,0.00136009891938527
55.397092811064,0.220755071569264,0.00126547882515095
57.4803015812535,0.216793364156754,0.00117726098378982
59.6418494584246,0.212772282400648,0.00109503910442573
61.8846823862438,0.208697585886281,0.00101842879088338
64.2118570906476,0.204575256348854,0.000947066909331186
66.6265452458115,0.200411476388914,0.000880610893890842
69.1320377967813,0.196212603088752,0.000818738004092911
71.7317494446561,0.191985136844437,0.000761144546776249
74.4292233004376,0.187735685938821,0.000707545073738827
77.2281357138864,0.183470927560479,0.00065767156516832
80.1323012839689,0.179197566114438,0.000611272607641041
83.1456780577206,0.17492228976784,0.00056811257428811
86.2723729246145,0.170651726225312,0.000527970813608738
89.516647213783,0.166392398735345,0.000490640852366364
92.882922501725,0.162150683293604,0.000455929617043565
96.3757866384109,0.157932767936827,0.000423656677462282
100,0.15374461491852,0.000393653515392198

